Keyphrase Annotation with Graph Co-Ranking

Keyphrase annotation is the task of identifying textual units that represent the main content of a document. Keyphrase annotation is either carried out by extracting the most important phrases from a document, keyphrase extraction, or by assigning entries from a controlled domain-specific vocabulary, keyphrase assignment. Assignment methods are generally more reliable. They provide better-formed keyphrases, as well as keyphrases that do not occur in the document. But they are often silent on the contrary of extraction methods that do not depend on manually built resources. This paper proposes a new method to perform both keyphrase extraction and keyphrase assignment in an integrated and mutual reinforcing manner. Experiments have been carried out on datasets covering different domains of humanities and social sciences. They show statistically significant improvements compared to both keyphrase extraction and keyphrase assignment state-of-the art methods.

==> attic/input/data/archeologie_kea_pp.csv <==
2.727725 38.000000
5.104035 35.750000
7.354405 34.333333
8.892034 31.375000
10.321730 29.500000
11.768938 27.916667
13.205844 27.000000
14.374034 25.875000
15.456871 24.777778
16.782603 22.227273
17.121594 20.958333


==> attic/input/data/archeologie_topiccorank.csv <==
3.378106 48.000000
6.689259 48.250000
9.364145 45.666667
12.361595 45.125000
15.019132 44.100000
17.505490 43.000000
19.769736 41.857143
22.210621 41.125000
24.043348 39.722222
26.611761 39.500000
28.513754 38.500000
30.570449 37.875000
32.372802 37.076923
34.047243 36.142857
35.803109 35.466667
37.271814 34.656250
38.306407 33.588235
39.238823 32.527778
40.195195 31.657895
41.291573 30.925000
42.069895 30.000000
43.151844 29.363636
44.181572 28.782609
45.672299 27.420000
46.383851 26.807692
47.632786 25.607143
48.432275 25.155172
49.069990 24.666667
50.587281 23.843750
51.318228 23.469697
52.375757 22.642857
53.141423 21.743243
54.355559 21.102564
55.464546 20.475610
56.014931 20.178571
57.171338 19.288889
58.019134 18.765957
59.039656 18.357143
60.004098 17.931373
61.100446 17.009091
62.028530 16.135593
63.258949 15.436508
64.116963 14.723881
65.095877 13.937500
66.101557 13.427632
67.010245 12.796296
68.066422 11.977273
69.001182 11.252632
70.121588 10.737624
71.094586 9.909910
72.066738 9.453390
73.028864 8.637405
74.059056 7.650000
75.013278 7.045455
76.037172 6.445355
77.007148 5.972500
78.030486 5.552752
79.002696 5.057851
80.006494 4.749042
81.033108 4.202341
82.006987 3.891437
83.013339 3.369452
84.028089 3.001147
85.011309 2.593933
86.015787 2.225914
87.007294 1.927557
88.011209 1.517680
89.015317 1.194755
90.010868 0.763029


==> attic/input/data/archeologie_topicrank.csv <==
3.181771 44.500000
5.629150 39.500000
7.689212 36.000000
10.039769 35.125000
11.499000 32.400000
12.984286 30.750000
14.827059 30.428571
16.296185 29.562500
17.694112 28.722222
19.102094 28.050000


==> attic/input/data/duc_topiccorank.csv <==
6.257925 46.753247
12.027498 45.292208
16.674817 42.424242
20.708716 39.691558
24.979579 38.246753
28.055966 35.930736
30.699407 33.812616
32.879397 31.737013
34.795641 29.834055
36.582920 28.376623
38.037173 26.918536
39.282582 25.514069
40.856737 24.525475
41.843963 23.353432
43.295527 22.554113
43.974030 21.489448
44.797212 20.626432
45.462808 19.787157
46.273255 19.087491
46.927654 18.392857
47.460838 17.733457
47.884216 17.089728
48.369437 16.516093
48.851289 16.003788
49.434474 15.571429
49.976373 15.122378
50.512755 14.718615
51.129650 14.378479
51.720745 14.050605
52.034984 13.668831
52.187542 13.269795
52.678689 12.976867
53.042157 12.662338
53.250877 12.337662
53.435516 12.031540
53.756209 11.769481
54.061699 11.512812
54.300836 11.261107
54.526832 11.022311
54.875850 10.827922
55.008812 10.587583
55.195887 10.374150
55.443657 10.185744
55.760602 10.005903


==> attic/input/data/duc_topiccorank_assign.csv <==
7.889183 59.283388
13.446026 51.628664
19.184973 48.968512
22.841661 43.973941
25.733875 39.543974
28.211180 36.319218
29.773565 32.945556
31.107174 30.252443
32.187944 27.832067
33.381150 25.993485
34.100606 24.133847
34.590255 22.475570


==> attic/input/data/duc_topiccorank_extr.csv <==
6.188999 46.428571
11.568501 44.480519
16.670417 42.965368
20.867618 40.178571
23.098824 35.649351
25.526482 33.008658
27.534182 30.612245
29.183108 28.449675
31.036915 27.020202
32.404639 25.454545
33.476360 23.966942
34.386892 22.564935
35.004162 21.228771
35.806073 20.199443
36.626687 19.285714
37.520598 18.526786
37.973094 17.666157
38.402422 16.883117
38.988653 16.233766
39.499794 15.649351
40.053042 15.105133
40.283516 14.507084
40.659224 14.017504


==> attic/input/data/duc_topicrank.csv <==
4.020637 30.519481
7.260729 27.759740
10.455470 26.623377
12.544788 24.107143
14.808579 22.792208
16.760008 21.645022
18.413451 20.408163
20.367468 19.764610
21.404160 18.578644
22.714613 17.792208
24.302219 17.266824
25.545192 16.666667
26.769310 16.158841
27.896304 15.653989
29.078022 15.238095
29.932157 14.732143
31.087507 14.400306
31.867642 13.961039
32.695708 13.602187
33.285960 13.181818
33.941132 12.816945
34.492846 12.440968
34.988076 12.083569


==> attic/input/data/linguistique_kea_pp.csv <==
3.104466 26.500000
5.135094 21.500000
6.469365 18.500000
7.656714 16.625000
8.433410 14.800000
9.647304 14.083333
10.847990 13.571429
11.285742 12.437500
12.100629 11.833333
13.204999 10.636364


==> attic/input/data/linguistique_topiccorank.csv <==
4.067849 35.500000
8.265611 36.000000
11.052332 31.833333
13.015523 28.125000
15.080530 25.900000
16.508530 23.666667
18.523368 22.714286
19.843214 21.250000
20.996431 20.000000
21.995498 18.950000
22.746346 17.818182
23.534062 16.916667
24.859117 16.423077
25.725044 15.785714
26.529427 15.200000
28.015598 15.031250
28.847950 14.617647
29.586468 14.194444


==> attic/input/data/linguistique_topiccorank_assign.csv <==
5.952760 50.251256
10.212774 43.467337
13.314365 38.023451
16.636524 35.301508
19.021929 32.462312
21.043731 30.150754
23.463211 28.715004
25.581021 27.449749
27.701972 26.465662
29.014864 25.025126
30.220443 23.800822
32.064862 23.199330
33.354722 22.342482
34.314656 21.356784
35.419477 20.603015
36.138934 19.755025
37.452905 19.302394
38.323800 18.676717
39.037674 18.011108
40.092712 17.613065
41.099386 17.157215
41.190752 16.423024
41.915425 15.993009
42.364134 15.494137
42.959209 15.095477
43.751101 14.785466
43.909849 14.293691
44.449987 13.980617
44.917820 13.637151
45.438316 13.350084
46.126497 13.113957
46.543481 12.829774
47.064956 12.578042
47.342534 12.267218
47.606522 11.988514
47.996355 11.753210
48.470787 11.557789
48.845478 11.332981
49.248685 11.132586
49.580521 10.917085
49.686607 10.675328
50.061896 10.492941
50.327328 10.307351
50.499986 10.107355
50.826190 9.949749
51.000991 9.777147
51.248658 9.611889
51.688157 9.484925
51.842337 9.322121
52.186536 9.195980
52.186536 9.015667
52.702627 8.929262
52.854347 8.789229
53.124348 8.672995
53.201438 8.533577
53.514330 8.426059
53.706579 8.304681
53.853145 8.178825
54.270129 8.099821
54.320380 7.973199
54.320380 7.842491
54.416314 7.732209
54.629502 7.641382
54.914476 7.561244
55.291995 7.499034
55.622816 7.431095
55.936886 7.365184
56.198512 7.286432
56.333113 7.195397
56.586351 7.128500
56.732917 7.049331
56.817255 6.965382
56.880069 6.876850
56.988566 6.797501
56.988566 6.706868
57.220280 6.645067
57.434863 6.584872
57.746740 6.532663
57.796992 6.456332
57.961274 6.394472
58.113043 6.334140
58.302882 6.281407
58.358716 6.211782
58.496527 6.155779
58.658447 6.101094
58.784075 6.041837
58.939615 5.989719
58.939615 5.921654
59.037326 5.866411
59.093160 5.806812
59.148995 5.748523
59.211809 5.691501
59.299368 5.641109
59.439541 5.597135
59.489792 5.543507
59.552606 5.490997
59.741864 5.449930
59.869486 5.404574
59.997109 5.360134
60.110174 5.316583
60.252552 5.278870
60.477922 5.246822
60.477922 5.195882
60.668358 5.160417
60.668358 5.111271
60.714041 5.067792
60.714041 5.020429
60.714041 4.973944
60.797793 4.932921
60.974271 4.901782
61.150748 4.871203
61.150748 4.827710
61.213562 4.789434
61.346487 4.760645
61.392170 4.723618
61.448005 4.687229
61.573633 4.655757
61.573633 4.616302
61.573633 4.577509
61.753917 4.551926
61.809752 4.518460
61.809752 4.481424
61.949339 4.457246
62.134560 4.433458
62.190395 4.402010
62.413734 4.379038
62.589613 4.356428
62.635296 4.326319
62.635296 4.292782
62.635296 4.259760
62.635296 4.227243
62.795821 4.206639
62.795821 4.175010
62.837697 4.147604
62.914787 4.124325
62.914787 4.093999
63.113000 4.078788
63.238628 4.056514
63.238628 4.027331
63.390947 4.009332
63.390947 3.980897
63.512985 3.959941
63.575800 3.935763
63.631634 3.911921
63.631634 3.884942
63.631634 3.858333
63.715386 3.835504
63.761069 3.812984
63.811321 3.790766
63.842728 3.768844
63.842728 3.743885
63.842728 3.719254
63.976731 3.701514
64.089796 3.684004
64.152610 3.663479
64.152610 3.639995
64.208445 3.620011
64.271259 3.600280
64.334073 3.580797
64.384324 3.561558
64.384324 3.539436
64.430007 3.520690
64.480259 3.502173
64.569165 3.486947
64.569165 3.465814
64.569165 3.444936
64.631979 3.427316
64.682230 3.409907
64.851130 3.398650
64.952648 3.384570
64.994524 3.367716
65.086651 3.353979
65.086651 3.334592
65.198321 3.321204
65.270108 3.305097
65.270108 3.286318
65.341896 3.270590
65.460544 3.257862
65.544297 3.242469
65.594548 3.227247
65.678300 3.212194
65.728551 3.197305
65.770427 3.182580
65.842215 3.168014
65.842215 3.150890
65.842215 3.133949
65.892466 3.119877
65.942717 3.105955
65.942717 3.089522
65.942717 3.073261
65.992969 3.059802
66.048803 3.046482
66.143293 3.035905
66.237782 3.025436
66.276437 3.012498
66.332272 2.999692
66.388107 2.987016
66.517542 2.977006
66.567793 2.964572
66.651545 2.952261
66.836996 2.945074
66.882679 2.932982
66.882679 2.918534
66.921334 2.906690
66.921334 2.892511
67.026024 2.883349
67.081859 2.871847
67.081859 2.858040
67.123735 2.846770
67.219669 2.838000
67.307228 2.829312
67.307228 2.815967
67.349104 2.805105
67.387759 2.794346
67.459546 2.783686
67.459546 2.770798
67.585174 2.762661
67.585174 2.749988
67.585174 2.737431
67.585174 2.724989
67.627051 2.714932
67.627051 2.702703
67.665705 2.692836
67.715957 2.683058
67.817425 2.675600
67.889213 2.665985
68.006683 2.658668
68.006683 2.647007
68.078471 2.637642
68.120347 2.628359
68.170598 2.619156
68.170598 2.607867
68.233412 2.598831
68.233412 2.587725
68.233412 2.576713
68.272067 2.567924
68.313943 2.559210
68.313943 2.548457
68.313943 2.537794
68.313943 2.527219
68.313943 2.516733
68.364194 2.508410
68.364194 2.498087
68.364194 2.487849
68.460129 2.481797
68.522943 2.473751
68.522943 2.463736
68.522943 2.453801
68.522943 2.443947
68.522943 2.434171
68.631440 2.428477
68.631440 2.418840
68.631440 2.409280
68.631440 2.399794
68.681691 2.392354
68.723567 2.384972
68.836632 2.379602
68.836632 2.370379
68.836632 2.361227
68.937135 2.356011
68.937135 2.346984
68.992970 2.339944
68.992970 2.331047
69.038653 2.324121
69.038653 2.315350
69.151718 2.310424
69.151718 2.301771
69.214532 2.295057
69.214532 2.286526
69.214532 2.278057
69.214532 2.269651
69.343967 2.265001
69.389650 2.258545
69.452464 2.252137
69.452464 2.243947
69.452464 2.235817
69.502715 2.229559
69.502715 2.221539
69.649281 2.217179
69.705116 2.211055
69.746992 2.204975
69.746992 2.197156
69.809806 2.191168
69.865641 2.185222
69.949979 2.181081
69.949979 2.173455
69.949979 2.165882
69.949979 2.158361
69.949979 2.150893
70.037538 2.146942
70.037538 2.139564
70.037538 2.132237
70.093373 2.126674
70.093373 2.119441
70.232959 2.115663
70.295773 2.110213
70.295773 2.103108
70.295773 2.096051
70.295773 2.089041
70.295773 2.082077
70.341456 2.076829
70.341456 2.069952
70.387139 2.064779
70.491829 2.061293
70.491829 2.054535
70.537512 2.049463
70.583195 2.044424
70.660285 2.041049
70.883624 2.039323
70.988314 2.035986
71.072067 2.031056
71.110721 2.026156
71.110721 2.019683
71.110721 2.013251
71.110721 2.006860
71.244725 2.003689
71.244725 1.997369
71.294976 1.992668
71.357790 1.987996
71.408041 1.983354
71.408041 1.977176
71.408041 1.971035
71.408041 1.964933
71.463876 1.960419
71.463876 1.954387
71.463876 1.948392
71.526690 1.943971
71.526690 1.938044
71.645339 1.935208
71.645339 1.929344
71.708153 1.925033
71.708153 1.919235
71.750029 1.914980
71.750029 1.909247
71.844519 1.906548
71.844519 1.900873
71.900353 1.896724
71.987912 1.894086
71.987912 1.888499
72.038164 1.884422
72.121916 1.880370
72.121916 1.874871
72.202446 1.872335
72.252698 1.868353
72.336450 1.864394
72.336450 1.859006
72.408237 1.855097
72.408237 1.849766
72.408237 1.844466
72.514323 1.842067
72.577137 1.838251
72.577137 1.833029
72.627389 1.829260
72.711141 1.825512
72.749796 1.821785
72.749796 1.816668
72.749796 1.811579
72.749796 1.806519
72.749796 1.801487
72.851313 1.799274
72.914127 1.795682
72.914127 1.790722
72.914127 1.785788
72.914127 1.780882
72.914127 1.776003
72.914127 1.771151
72.914127 1.766325
72.969962 1.762891
72.969962 1.758113
72.969962 1.753361
72.969962 1.748635
72.969962 1.743935
72.969962 1.739259
73.109549 1.737296
73.205483 1.735343
73.205483 1.730728
73.205483 1.726137
73.205483 1.721571
73.205483 1.717028
73.251166 1.713832
73.251166 1.709334
73.251166 1.704859
73.251166 1.700408
73.251166 1.695980
73.251166 1.691575
73.251166 1.687192
73.251166 1.682833
73.307001 1.679791
73.307001 1.675472
73.307001 1.671176
73.408518 1.669473
73.408518 1.665214
73.408518 1.660977
73.408518 1.656761
73.458770 1.653839
73.458770 1.649662
73.550897 1.648039
73.550897 1.643898
73.550897 1.639778
73.550897 1.635678
73.550897 1.631599
73.606732 1.628791
73.606732 1.624749
73.669546 1.621971
73.669546 1.617966
73.708201 1.615219
73.758452 1.612485
73.758452 1.608533
73.758452 1.604600
73.758452 1.600686
73.758452 1.596792
73.758452 1.592916
73.758452 1.589059
73.808703 1.586435
73.808703 1.582612
73.850579 1.580015
73.850579 1.576226
73.913393 1.573658
73.913393 1.569902
73.913393 1.566164
73.913393 1.562444
73.976207 1.559932
73.976207 1.556245
74.089871 1.554945
74.089871 1.551286
74.089871 1.547644
74.089871 1.544020
74.089871 1.540412
74.145706 1.537993
74.145706 1.534416
74.145706 1.530856
74.145706 1.527312
74.145706 1.523785
74.145706 1.520274
74.246208 1.519090
74.352294 1.517911
74.352294 1.514437
74.402545 1.512127
74.402545 1.508682
74.458380 1.506396
74.458380 1.502980
74.458380 1.499579
74.458380 1.496194
74.458380 1.492824
74.514215 1.490599
74.514215 1.487257
74.559898 1.485054
74.610149 1.482861
74.610149 1.479558
74.672963 1.477387
74.672963 1.474111
74.672963 1.470850
74.672963 1.467603
74.672963 1.464370
74.672963 1.461152
74.672963 1.457948
74.756715 1.455857
74.756715 1.452678
74.756715 1.449513
74.756715 1.446362
74.756715 1.443225
74.756715 1.440101
74.756715 1.436991
74.756715 1.433894
74.756715 1.430810
74.756715 1.427740
74.756715 1.424682
74.756715 1.421638
74.756715 1.418607
74.756715 1.415589
74.756715 1.412583
74.819529 1.410655
74.819529 1.407673
74.819529 1.404703
74.819529 1.401746
74.819529 1.398801
74.819529 1.395868
74.819529 1.392948
74.819529 1.390040
74.932595 1.389238
74.932595 1.386350
74.932595 1.383473
74.932595 1.380609
74.932595 1.377757
75.041092 1.376988
75.041092 1.374155
75.041092 1.371333
75.041092 1.368523
75.041092 1.365724
75.041092 1.362937
75.041092 1.360161
75.041092 1.357397
75.041092 1.354643
75.124844 1.352918
75.124844 1.350185
75.124844 1.347463
75.124844 1.344752
75.124844 1.342052
75.124844 1.339362
75.124844 1.336683
75.124844 1.334015
75.170527 1.332359
75.170527 1.329710
75.170527 1.327072
75.170527 1.324444
75.170527 1.321827
75.170527 1.319219
75.170527 1.316622
75.170527 1.314036
75.170527 1.311459
75.170527 1.308893
75.170527 1.306336
75.170527 1.303790
75.226361 1.302231
75.226361 1.299702
75.310114 1.298157
75.372928 1.296618
75.411582 1.295085
75.411582 1.292590
75.411582 1.290104
75.411582 1.287628
75.411582 1.285161
75.506072 1.284626
75.506072 1.282174
75.506072 1.279732
75.589824 1.278254
75.589824 1.275829
75.589824 1.273413
75.589824 1.271005
75.635507 1.269555
75.685758 1.268111
75.685758 1.265727
75.748572 1.264295
75.748572 1.261928
75.748572 1.259569
75.748572 1.257219
75.748572 1.254878
75.748572 1.252545
75.748572 1.250221
75.820360 1.248837
75.820360 1.246528
75.904112 1.245156
75.904112 1.242863
75.904112 1.240578
75.966926 1.239224
75.966926 1.236954
76.017177 1.235611
76.073012 1.234274
76.073012 1.232025
76.073012 1.229785
76.073012 1.227553
76.073012 1.225330
76.135826 1.224022
76.135826 1.221813
76.135826 1.219612
76.135826 1.217418
76.135826 1.215232
76.186077 1.213955
76.186077 1.211783
76.282012 1.211414
76.282012 1.209255
76.344826 1.207997
76.344826 1.205852
76.344826 1.203714
76.344826 1.201583
76.344826 1.199460
76.344826 1.197345
76.344826 1.195237
76.344826 1.193136
76.344826 1.191043
76.344826 1.188957
76.344826 1.186878
76.344826 1.184807
76.344826 1.182743
76.416613 1.181560
76.416613 1.179509
76.416613 1.177464
76.416613 1.175427
76.416613 1.173397
76.416613 1.171374
76.416613 1.169358
76.416613 1.167349
76.466864 1.166208
76.466864 1.164211
76.466864 1.162221
76.466864 1.160238
76.466864 1.158261
76.466864 1.156292
76.529678 1.155182
76.601466 1.154075
76.601466 1.152123
76.673253 1.151025
76.745041 1.149932
76.745041 1.147996
76.745041 1.146066
76.816828 1.144987
76.888616 1.143911
76.888616 1.141998
76.888616 1.140091
76.888616 1.138191
76.930492 1.137133
76.993306 1.136079
76.993306 1.134195
76.993306 1.132317
76.993306 1.130446
76.993306 1.128580
76.993306 1.126721
76.993306 1.124868
76.993306 1.123021
76.993306 1.121180
76.993306 1.119345
76.993306 1.117516
76.993306 1.115693
76.993306 1.113876
76.993306 1.112064
77.089240 1.111891
77.089240 1.110089
77.089240 1.108292
77.089240 1.106502
77.089240 1.104717
77.089240 1.102938
77.145075 1.101973
77.145075 1.100204
77.145075 1.098441
77.216863 1.097487
77.216863 1.095734
77.216863 1.093987
77.216863 1.092245
77.288650 1.091307
77.288650 1.089575
77.288650 1.087848
77.288650 1.086127
77.288650 1.084411
77.372402 1.083493
77.372402 1.081787
77.422653 1.080876
77.485467 1.079968
77.524122 1.079063
77.524122 1.077374
77.524122 1.075691
77.524122 1.074013
77.524122 1.072340
77.524122 1.070672
77.524122 1.069010
77.574374 1.068131
77.658126 1.067256
77.658126 1.065606
77.658126 1.063962
77.658126 1.062322
77.658126 1.060688
77.658126 1.059059
77.658126 1.057434
77.783754 1.057354
77.783754 1.055737
77.783754 1.054126
77.783754 1.052519
77.783754 1.050917
77.783754 1.049320
77.783754 1.047727
77.846568 1.046901
77.846568 1.045317
77.892251 1.044497
77.892251 1.042922
77.892251 1.041351
77.892251 1.039785
77.892251 1.038224
77.955065 1.037421
77.955065 1.035868
77.955065 1.034320
77.955065 1.032776
78.005316 1.031986
78.005316 1.030450
78.055567 1.029665
78.055567 1.028138
78.055567 1.026615
78.055567 1.025096
78.055567 1.023582
78.055567 1.022072
78.160258 1.022047
78.160258 1.020544
78.160258 1.019045
78.202134 1.018288
78.202134 1.016797
78.202134 1.015310
78.202134 1.013828
78.202134 1.012350
78.202134 1.010877
78.202134 1.009408
78.202134 1.007942
78.202134 1.006482
78.202134 1.005025
78.202134 1.003573
78.202134 1.002125
78.257968 1.001405
78.257968 0.999964
78.257968 0.998527
78.257968 0.997095
78.257968 0.995666
78.329756 0.994960
78.329756 0.993539
78.329756 0.992122
78.329756 0.990709
78.329756 0.989299
78.329756 0.987894
78.329756 0.986493
78.380007 0.985807
78.380007 0.984413
78.380007 0.983022
78.380007 0.981636
78.430258 0.980961
78.430258 0.979581
78.430258 0.978206
78.430258 0.976834
78.430258 0.975466
78.430258 0.974101
78.430258 0.972741
78.430258 0.971384
78.502046 0.970731
78.502046 0.969381
78.502046 0.968035
78.502046 0.966692
78.502046 0.965353
78.502046 0.964018
78.502046 0.962686
78.552297 0.962052
78.552297 0.960726
78.552297 0.959405
78.552297 0.958087
78.552297 0.956773
78.552297 0.955462
78.552297 0.954155
78.552297 0.952852
78.624085 0.952237
78.624085 0.950940
78.624085 0.949646
78.624085 0.948356
78.665961 0.947751
78.665961 0.946467
78.665961 0.945186
78.665961 0.943909
78.665961 0.942635
78.665961 0.941365
78.665961 0.940098
78.665961 0.938834
78.665961 0.937574
78.665961 0.936317
78.665961 0.935064
78.665961 0.933813
78.665961 0.932567
78.665961 0.931323
78.665961 0.930083
78.665961 0.928846
78.665961 0.927613
78.665961 0.926383
78.665961 0.925156
78.665961 0.923932
78.711644 0.923375
78.711644 0.922157
78.711644 0.920942
78.711644 0.919730
78.711644 0.918522
78.711644 0.917316
78.711644 0.916114
78.711644 0.914915
78.711644 0.913719
78.711644 0.912526
78.711644 0.911336
78.711644 0.910150
78.711644 0.908966
78.711644 0.907786
78.711644 0.906608
78.711644 0.905434
78.783431 0.904913
78.846245 0.904393
78.846245 0.903226
78.846245 0.902062
78.846245 0.900901
78.929997 0.900389
78.929997 0.899233
78.929997 0.898080
78.929997 0.896930
78.929997 0.895783
78.929997 0.894639
78.929997 0.893498
78.929997 0.892360
78.929997 0.891225
78.985832 0.890731
78.985832 0.889600
78.985832 0.888473
78.985832 0.887348
78.985832 0.886226
78.985832 0.885107
78.985832 0.883991
79.017239 0.883511
79.017239 0.882399
79.017239 0.881291
79.062922 0.880816
79.062922 0.879712
79.062922 0.878611
79.062922 0.877513
79.062922 0.876417
79.062922 0.875324
79.062922 0.874234
79.062922 0.873147
79.062922 0.872062
79.062922 0.870980
79.062922 0.869901
79.062922 0.868824
79.062922 0.867750
79.062922 0.866679
79.062922 0.865610
79.062922 0.864544
79.113173 0.864099
79.113173 0.863038
79.113173 0.861979
79.113173 0.860922
79.113173 0.859868
79.169008 0.859432
79.169008 0.858382
79.169008 0.857335
79.169008 0.856291
79.169008 0.855249
79.219259 0.854821
79.219259 0.853783
79.219259 0.852749
79.261135 0.852325
79.261135 0.851294
79.261135 0.850266
79.261135 0.849240
79.261135 0.848217
79.261135 0.847196
79.261135 0.846178
79.261135 0.845162
79.323949 0.844751
79.323949 0.843740
79.323949 0.842730
79.323949 0.841724
79.323949 0.840719
79.323949 0.839717
79.323949 0.838717
79.369632 0.838318
79.369632 0.837322
79.369632 0.836329
79.369632 0.835338
79.369632 0.834349
79.369632 0.833363
79.478129 0.833566
79.478129 0.832583
79.478129 0.831602
79.478129 0.830624
79.478129 0.829648
79.478129 0.828674
79.565688 0.828881
79.565688 0.827910
79.604343 0.827529
79.604343 0.826563
79.604343 0.825598
79.604343 0.824636
79.604343 0.823676
79.604343 0.822718
79.604343 0.821763
79.604343 0.820809
79.604343 0.819858
79.604343 0.818909
79.604343 0.817963
79.604343 0.817018
79.604343 0.816076
79.604343 0.815136
79.604343 0.814198
79.604343 0.813262
79.604343 0.812328
79.604343 0.811396
79.604343 0.810467
79.604343 0.809540
79.604343 0.808615
79.604343 0.807691
79.604343 0.806770
79.604343 0.805852
79.650026 0.805506
79.650026 0.804591
79.650026 0.803678
79.650026 0.802767
79.650026 0.801858
79.650026 0.800950
79.650026 0.800045
79.650026 0.799142
79.650026 0.798241
79.650026 0.797343
79.650026 0.796446
79.650026 0.795551
79.650026 0.794658
79.650026 0.793767
79.650026 0.792878
79.650026 0.791991
79.650026 0.791106
79.650026 0.790223
79.650026 0.789342
79.650026 0.788463
79.700277 0.788145
79.700277 0.787270
79.700277 0.786396
79.700277 0.785524
79.700277 0.784654
79.700277 0.783786
79.700277 0.782920
79.700277 0.782056
79.700277 0.781194
79.742153 0.780887
79.797988 0.780581
79.797988 0.779723
79.797988 0.778867
79.797988 0.778013
79.797988 0.777161
79.797988 0.776310
79.797988 0.775462
79.797988 0.774615
79.797988 0.773771
79.797988 0.772928
79.797988 0.772087
79.797988 0.771248
79.797988 0.770410
79.797988 0.769575
79.797988 0.768741
79.797988 0.767909
79.797988 0.767079
79.797988 0.766250
79.797988 0.765424
79.797988 0.764599
79.797988 0.763776
79.848239 0.763495
79.848239 0.762675
79.848239 0.761856
79.848239 0.761040
79.904074 0.760763
79.959909 0.760487
79.959909 0.759674
79.959909 0.758864
79.959909 0.758055
79.959909 0.757247
79.959909 0.756442
79.959909 0.755638
79.959909 0.754836
79.959909 0.754035
80.001785 0.753769
80.001785 0.752971
80.001785 0.752175
80.001785 0.751381
80.064599 0.751118
80.064599 0.750327
80.127413 0.750066
80.127413 0.749277
80.127413 0.748490
80.183248 0.748232
80.183248 0.747448
80.183248 0.746665
80.183248 0.745884
80.183248 0.745105
80.183248 0.744327
80.183248 0.743551
80.183248 0.742776
80.183248 0.742003
80.183248 0.741232
80.183248 0.740462
80.183248 0.739694
80.183248 0.738928
80.183248 0.738163
80.183248 0.737400
80.183248 0.736638
80.183248 0.735878
80.183248 0.735119
80.183248 0.734362
80.183248 0.733606
80.183248 0.732852
80.183248 0.732100
80.183248 0.731349
80.233499 0.731115
80.233499 0.730366
80.233499 0.729619
80.233499 0.728874
80.233499 0.728130
80.283750 0.727900
80.283750 0.727159
80.329433 0.726931
80.329433 0.726192
80.329433 0.725455
80.329433 0.724719
80.329433 0.723985
80.329433 0.723252
80.329433 0.722521
80.329433 0.721791
80.329433 0.721062
80.329433 0.720336
80.329433 0.719610
80.329433 0.718886
80.329433 0.718164
80.329433 0.717443
80.329433 0.716723
80.329433 0.716005
80.329433 0.715288
80.329433 0.714573
80.329433 0.713859
80.329433 0.713147
80.329433 0.712436
80.329433 0.711726
80.329433 0.711018
80.329433 0.710311
80.329433 0.709606
80.379685 0.709400
80.379685 0.708697
80.379685 0.707995
80.379685 0.707295
80.379685 0.706596
80.379685 0.705899
80.379685 0.705203
80.379685 0.704508
80.379685 0.703814
80.379685 0.703122
80.379685 0.702432
80.379685 0.701742
80.379685 0.701054
80.379685 0.700368
80.379685 0.699682
80.379685 0.698998
80.379685 0.698316
80.379685 0.697635
80.379685 0.696955
80.379685 0.696276
80.379685 0.695599
80.379685 0.694923
80.379685 0.694248
80.379685 0.693575
80.379685 0.692902
80.379685 0.692232
80.379685 0.691562
80.379685 0.690894
80.379685 0.690227
80.379685 0.689562
80.481202 0.689866
80.481202 0.689202
80.481202 0.688539
80.481202 0.687877
80.481202 0.687217
80.481202 0.686558
80.481202 0.685901
80.481202 0.685244
80.481202 0.684589
80.481202 0.683935
80.481202 0.683283
80.481202 0.682631
80.481202 0.681981
80.481202 0.681332
80.481202 0.680685
80.481202 0.680038
80.481202 0.679393
80.481202 0.678749
80.481202 0.678106
80.481202 0.677465
80.531453 0.677300
80.531453 0.676660
80.587288 0.676496
80.587288 0.675858
80.587288 0.675222
80.587288 0.674586
80.659076 0.674425
80.659076 0.673791
80.659076 0.673159
80.659076 0.672529
80.659076 0.671899
80.659076 0.671270
80.659076 0.670643
80.659076 0.670017
80.759578 0.669860
80.759578 0.669236
80.759578 0.668613
80.759578 0.667991
80.759578 0.667370
80.759578 0.666751
80.759578 0.666132
80.759578 0.665515
80.759578 0.664899
80.759578 0.664283
80.759578 0.663670
80.805261 0.663521
80.805261 0.662909
80.805261 0.662298
80.805261 0.661688
80.805261 0.661079
80.805261 0.660471
80.805261 0.659865
80.805261 0.659260
80.805261 0.658655
80.805261 0.658052
80.805261 0.657450
80.805261 0.656849
80.805261 0.656249
80.889013 0.656109
80.889013 0.655511
80.889013 0.654914
80.889013 0.654318
80.889013 0.653723
80.889013 0.653129
80.889013 0.652537
80.889013 0.651945
80.889013 0.651355
80.889013 0.650765
80.889013 0.650177
80.889013 0.649589
80.951827 0.649457
80.951827 0.648871
80.951827 0.648286
80.951827 0.647703
80.951827 0.647120
80.951827 0.646539
80.951827 0.645959
80.951827 0.645379
80.951827 0.644801
80.951827 0.644224
80.951827 0.643648
80.951827 0.643072
80.951827 0.642498
80.951827 0.641925
80.951827 0.641353
80.951827 0.640782
80.951827 0.640212
80.951827 0.639643
80.951827 0.639075
80.951827 0.638508
81.002079 0.638387
81.002079 0.637822
81.002079 0.637257
81.002079 0.636694
81.002079 0.636131
81.002079 0.635570
81.002079 0.635009
81.002079 0.634450
81.002079 0.633891
81.043955 0.633776
81.094206 0.633660
81.094206 0.633104
81.094206 0.632549
81.094206 0.631994
81.094206 0.631441
81.094206 0.630888
81.094206 0.630337
81.094206 0.629786
81.094206 0.629237
81.094206 0.628688
81.094206 0.628141
81.094206 0.627594
81.094206 0.627048
81.094206 0.626503
81.094206 0.625960
81.094206 0.625417
81.094206 0.624875
81.094206 0.624334
81.094206 0.623794
81.094206 0.623255
81.094206 0.622716
81.094206 0.622179
81.094206 0.621643
81.094206 0.621107
81.094206 0.620573
81.094206 0.620039
81.094206 0.619506
81.094206 0.618975
81.094206 0.618444
81.094206 0.617914
81.094206 0.617385
81.094206 0.616857
81.094206 0.616330
81.094206 0.615803
81.094206 0.615278
81.094206 0.614753
81.094206 0.614230
81.094206 0.613707
81.094206 0.613185
81.094206 0.612664
81.094206 0.612144
81.157020 0.612051
81.157020 0.611532
81.157020 0.611014
81.157020 0.610497
81.157020 0.609981
81.157020 0.609466
81.157020 0.608952
81.157020 0.608438
81.157020 0.607926
81.157020 0.607414
81.157020 0.606903
81.157020 0.606393
81.157020 0.605884
81.157020 0.605376
81.157020 0.604868
81.157020 0.604362
81.157020 0.603856
81.157020 0.603351
81.157020 0.602847
81.157020 0.602344
81.157020 0.601842
81.157020 0.601340
81.157020 0.600839
81.157020 0.600339
81.157020 0.599840
81.157020 0.599342
81.157020 0.598845


==> attic/input/data/linguistique_topiccorank_extr.csv <==
4.715516 40.500000
8.354043 35.750000
10.981571 31.166667
12.976495 27.875000
13.919190 23.900000
14.797563 21.250000
15.224534 18.785714
15.863002 17.187500
16.472561 15.888889
16.820000 14.600000
17.123409 13.545455


==> attic/input/data/linguistique_topicrank.csv <==
3.066696 26.000000
5.519485 23.250000
7.160170 20.333333
8.660988 18.375000
9.682128 16.600000
10.532764 15.083333
11.345054 13.857143
11.891699 12.625000
12.467546 11.777778
13.129457 11.250000
13.509255 10.545455


==> attic/input/data/semeval_topiccorank.csv <==
2.126513 29.000000
3.517871 24.500000
4.517178 21.000000
5.723964 20.000000
7.436385 20.800000
8.350501 19.333333
9.277791 18.428571
10.211999 17.875000
10.937368 17.111111
11.565198 16.400000
12.238091 15.818182
12.831456 15.250000
13.197069 14.461538
13.883667 14.142857
14.213817 13.533333
14.515008 13.000000
15.016473 12.647059
15.389067 12.222222
15.532657 11.684211
16.035467 11.500000
16.594136 11.333333
16.892945 11.045455
17.091410 10.695652
17.568074 10.541667
17.883582 10.320000
18.221357 10.115385
18.527893 9.925926
18.930411 9.785714
19.236339 9.586207
19.363262 9.333333
19.554171 9.096774
19.711747 8.875000
19.922003 8.696970
19.922003 8.441176
20.391816 8.400000
20.431816 8.194444
20.569911 8.027027
20.641340 7.842105
20.760638 7.692308
20.981920 7.600000
21.292238 7.512195
21.554393 7.428571
21.554393 7.255814
21.828453 7.181818
21.949882 7.066667
21.949882 6.913043
22.124124 6.808511
22.190791 6.687500
22.190791 6.551020
22.297934 6.460000
22.537194 6.392157
22.855027 6.346154
22.926455 6.245283
23.039093 6.166667
23.242939 6.109091
23.319862 6.017857
23.513513 5.964912
23.878531 5.948276
24.226883 5.932203
24.356437 5.866667
24.538235 5.819672
24.680867 5.774194
24.884276 5.730159
25.016852 5.671875
25.162685 5.615385
25.353987 5.575758
25.558749 5.537313
25.764037 5.500000
25.960956 5.463768
26.077623 5.414286
26.077623 5.338028
26.140123 5.277778
26.140123 5.205479
26.365398 5.175676
26.365398 5.106667
26.486826 5.065789
26.615993 5.025974
26.699326 4.974359
26.899326 4.936709
26.951958 4.887500
27.197629 4.864198
27.197629 4.804878
27.256452 4.759036
27.373119 4.726190
27.568952 4.705882
27.568952 4.651163
27.621584 4.609195
27.621584 4.556818
27.693012 4.516854
27.817073 4.488889
27.817073 4.439560
27.971834 4.413043
28.168753 4.397849
28.168753 4.351064
28.261385 4.326316
28.409736 4.302083
28.558088 4.278351
28.598088 4.244898
28.756912 4.222222
28.812467 4.190000
28.812467 4.148515
28.871291 4.117647
28.871291 4.077670
28.942719 4.048077
28.942719 4.009524
29.247869 4.018868
29.319298 3.990654
29.371929 3.962963
29.543358 3.944954
29.693358 3.927273
29.693358 3.891892
29.693358 3.857143
29.693358 3.823009
29.693358 3.789474
29.693358 3.756522
29.831453 3.741379
29.831453 3.709402
30.056728 3.703390
30.181728 3.680672
30.258651 3.658333
30.258651 3.628099
30.330080 3.606557
30.330080 3.577236
30.330080 3.548387
30.407003 3.528000
30.483926 3.507937
30.536557 3.488189
30.698895 3.476562
30.698895 3.449612
30.698895 3.423077
30.698895 3.396947
30.698895 3.371212
30.698895 3.345865
30.698895 3.320896
30.698895 3.296296
30.822228 3.286765
30.822228 3.262774
30.822228 3.239130
30.822228 3.215827
30.884728 3.200000
30.884728 3.177305
30.884728 3.154930
31.003776 3.146853
31.003776 3.125000
31.003776 3.103448
31.080699 3.089041
31.080699 3.068027
31.147366 3.054054
31.189032 3.040268
31.241664 3.026667
31.313092 3.013245
31.313092 2.993421
31.313092 2.973856
31.313092 2.954545
31.313092 2.935484
31.384521 2.923077
31.467854 2.910828
31.467854 2.892405
31.467854 2.874214
31.534521 2.862500
31.534521 2.844720
31.590077 2.833333
31.590077 2.815951
31.590077 2.798780
31.590077 2.781818
31.717061 2.777108
31.717061 2.760479
31.717061 2.744048
31.717061 2.727811
31.717061 2.711765
31.717061 2.695906
31.717061 2.680233
31.769692 2.670520
31.887748 2.666667
31.887748 2.651429
31.887748 2.636364
31.887748 2.621469
31.959176 2.612360
32.042510 2.603352
32.113938 2.594444
32.113938 2.580110
32.190861 2.571429
32.190861 2.557377
32.190861 2.543478
32.190861 2.529730
32.190861 2.516129
32.305240 2.513369
32.376669 2.505319
32.443336 2.497354
32.443336 2.484211
32.493336 2.476440
32.636193 2.473958
32.636193 2.461140
32.774288 2.458763
32.774288 2.446154
32.774288 2.433673
32.774288 2.421320
32.774288 2.409091
32.774288 2.396985
32.821907 2.390000
32.821907 2.378109
32.821907 2.366337
32.888574 2.359606
32.936193 2.352941
32.936193 2.341463
32.936193 2.330097
32.936193 2.318841
32.936193 2.307692
32.936193 2.296651
32.936193 2.285714
32.936193 2.274882
33.007621 2.268868
33.140955 2.267606
33.140955 2.257009
33.276701 2.255814
33.276701 2.245370
33.276701 2.235023
33.276701 2.224771
33.276701 2.214612
33.348130 2.209091
33.348130 2.199095
33.348130 2.189189
33.348130 2.179372
33.348130 2.169643
33.348130 2.160000
33.348130 2.150442
33.348130 2.140969
33.348130 2.131579
33.348130 2.122271
33.348130 2.113043
33.348130 2.103896
33.348130 2.094828
33.348130 2.085837
33.395749 2.081197
33.395749 2.072340
33.448381 2.067797
33.448381 2.059072
33.448381 2.050420
33.448381 2.041841
33.519809 2.037500
33.519809 2.029046
33.519809 2.020661
33.519809 2.012346
33.586476 2.008197
33.586476 2.000000
33.669809 1.995935
33.728633 1.991903
33.728633 1.983871
33.811966 1.979920
33.811966 1.972000
33.811966 1.964143
33.811966 1.956349
33.811966 1.948617
33.811966 1.940945
33.811966 1.933333
33.811966 1.925781
33.883395 1.922179
33.883395 1.914729
33.883395 1.907336
33.883395 1.900000
33.883395 1.892720
33.883395 1.885496
33.883395 1.878327
33.883395 1.871212
33.883395 1.864151
33.883395 1.857143
33.945895 1.853933
34.012561 1.850746
34.012561 1.843866
34.012561 1.837037
34.075061 1.833948
34.146490 1.830882
34.146490 1.824176
34.223413 1.821168
34.223413 1.814545
34.306746 1.811594
34.306746 1.805054
34.356746 1.802158
34.419246 1.799283
34.419246 1.792857
34.419246 1.786477
34.490675 1.783688
34.490675 1.777385
34.490675 1.771127
34.553175 1.768421
34.553175 1.762238
34.553175 1.756098
34.553175 1.750000
34.553175 1.743945
34.553175 1.737931
34.553175 1.731959
34.553175 1.726027
34.553175 1.720137
34.553175 1.714286
34.630098 1.711864
34.630098 1.706081
34.630098 1.700337
34.630098 1.694631
34.730098 1.692308
34.730098 1.686667
34.730098 1.681063
34.730098 1.675497
34.730098 1.669967
34.730098 1.664474
34.730098 1.659016
34.730098 1.653595
34.785653 1.651466
34.785653 1.646104
34.785653 1.640777
34.785653 1.635484
34.848153 1.633441
34.848153 1.628205
34.848153 1.623003
34.848153 1.617834
34.903709 1.615873
34.903709 1.610759
34.975138 1.608833
35.052061 1.606918
35.052061 1.601881
35.128984 1.600000
35.128984 1.595016
35.128984 1.590062
35.128984 1.585139
35.212317 1.583333
35.212317 1.578462
35.212317 1.573620
35.212317 1.568807
35.283746 1.567073
35.350412 1.565350
35.417079 1.563636
35.417079 1.558912
35.417079 1.554217
35.417079 1.549550
35.417079 1.544910
35.417079 1.540299
35.417079 1.535714
35.417079 1.531157
35.417079 1.526627
35.417079 1.522124
35.417079 1.517647
35.417079 1.513196
35.483746 1.511696
35.483746 1.507289
35.483746 1.502907
35.483746 1.498551
35.542569 1.497110
35.542569 1.492795
35.542569 1.488506
35.542569 1.484241
35.542569 1.480000
35.542569 1.475783
35.542569 1.471591
35.542569 1.467422
35.542569 1.463277
35.605069 1.461972
35.605069 1.457865
35.605069 1.453782
35.681992 1.452514
35.681992 1.448468
35.681992 1.444444
35.765326 1.443213
35.836754 1.441989
35.836754 1.438017
35.836754 1.434066
35.836754 1.430137
35.836754 1.426230
35.836754 1.422343
35.836754 1.418478
35.836754 1.414634
35.836754 1.410811
35.903421 1.409704
35.903421 1.405914
35.903421 1.402145
35.903421 1.398396
35.903421 1.394667
35.903421 1.390957
35.965921 1.389920
36.013540 1.388889
36.013540 1.385224
36.072363 1.384211
36.072363 1.380577
36.072363 1.376963
36.072363 1.373368
36.072363 1.369792
36.072363 1.366234
36.072363 1.362694
36.072363 1.359173
36.072363 1.355670
36.072363 1.352185
36.072363 1.348718
36.072363 1.345269
36.072363 1.341837
36.072363 1.338422
36.155697 1.337563
36.155697 1.334177
36.155697 1.330808
36.155697 1.327456
36.155697 1.324121
36.155697 1.320802
36.155697 1.317500
36.155697 1.314214
36.222363 1.313433
36.222363 1.310174
36.222363 1.306931
36.222363 1.303704
36.222363 1.300493
36.222363 1.297297
36.222363 1.294118
36.284863 1.293399
36.284863 1.290244
36.284863 1.287105
36.284863 1.283981
36.361786 1.283293
36.433215 1.282609
36.433215 1.279518
36.433215 1.276442
36.433215 1.273381
36.433215 1.270335
36.433215 1.267303
36.433215 1.264286
36.433215 1.261283
36.433215 1.258294


==> attic/input/data/semeval_topiccorank_assign.csv <==
1.942985 26.000000
3.268161 22.500000
3.995800 18.333333
4.730003 16.000000
5.649929 15.400000
6.231354 14.166667
6.898053 13.571429
7.451632 12.875000
7.827974 12.111111
8.256088 11.600000
8.524435 10.909091
8.804541 10.416667
9.081464 9.923077
9.200054 9.357143
9.360310 8.866667
9.579390 8.500000
9.722247 8.117647
9.793676 7.722222
9.793676 7.315789
9.931771 7.050000
10.120123 6.857143
10.161789 6.590909
10.161789 6.304348
10.161789 6.041667
10.362772 5.920000
10.434201 5.730769
10.489757 5.555556
10.638108 5.428571
10.638108 5.241379
10.638108 5.066667
10.715031 4.935484
10.791954 4.812500
10.791954 4.666667
10.841954 4.558824
10.981377 4.485714
10.981377 4.361111
11.031377 4.270270
11.031377 4.157895
11.031377 4.051282
11.031377 3.950000
11.164711 3.902439
11.164711 3.809524
11.164711 3.720930
11.164711 3.636364
11.214711 3.577778
11.348639 3.543478
11.516403 3.531915
11.637831 3.500000
11.690463 3.448980
11.690463 3.380000
11.690463 3.313725
11.690463 3.250000
11.690463 3.188679
11.690463 3.129630
11.690463 3.072727
11.690463 3.017857
11.690463 2.964912
11.690463 2.913793
11.690463 2.864407
11.690463 2.816667
11.690463 2.770492
11.690463 2.725806
11.690463 2.682540
11.690463 2.640625
11.690463 2.600000
11.690463 2.560606
11.690463 2.522388
11.690463 2.485294
11.690463 2.449275
11.690463 2.414286
11.690463 2.380282
11.690463 2.347222
11.743094 2.328767
11.743094 2.297297
11.743094 2.266667
11.743094 2.236842
11.743094 2.207792
11.743094 2.179487
11.743094 2.151899
11.743094 2.125000
11.743094 2.098765
11.743094 2.073171
11.743094 2.048193
11.743094 2.023810
11.805594 2.011765
11.805594 1.988372
11.805594 1.965517
11.805594 1.943182
11.805594 1.921348
11.805594 1.900000
11.861150 1.890110
11.861150 1.869565
11.861150 1.849462
11.861150 1.829787
11.861150 1.810526
11.861150 1.791667
11.861150 1.773196
11.861150 1.755102
11.861150 1.737374
11.932578 1.730000
11.932578 1.712871
11.991402 1.705882
11.991402 1.689320
11.991402 1.673077
11.991402 1.657143
11.991402 1.641509
12.074735 1.635514
12.074735 1.620370
12.116402 1.614679
12.116402 1.600000
12.116402 1.585586
12.116402 1.571429
12.116402 1.557522
12.116402 1.543860
12.116402 1.530435
12.187831 1.525862
12.187831 1.512821
12.187831 1.500000
12.187831 1.487395
12.187831 1.475000
12.187831 1.462810
12.187831 1.450820
12.187831 1.439024
12.254497 1.435484
12.254497 1.424000
12.321164 1.420635
12.321164 1.409449
12.392592 1.406250
12.392592 1.395349
12.392592 1.384615
12.392592 1.374046
12.392592 1.363636
12.392592 1.353383
12.392592 1.343284
12.392592 1.333333
12.392592 1.323529
12.392592 1.313869
12.469515 1.311594
12.469515 1.302158
12.469515 1.292857
12.469515 1.283688
12.469515 1.274648
12.469515 1.265734
12.469515 1.256944
12.469515 1.248276
12.469515 1.239726
12.469515 1.231293
12.469515 1.222973
12.469515 1.214765
12.469515 1.206667
12.469515 1.198675
12.469515 1.190789
12.469515 1.183007
12.469515 1.175325
12.469515 1.167742
12.469515 1.160256
12.469515 1.152866
12.469515 1.145570
12.469515 1.138365
12.469515 1.131250
12.469515 1.124224
12.469515 1.117284
12.469515 1.110429
12.469515 1.103659
12.469515 1.096970
12.469515 1.090361
12.469515 1.083832
12.469515 1.077381
12.469515 1.071006
12.469515 1.064706
12.469515 1.058480
12.469515 1.052326
12.469515 1.046243
12.469515 1.040230
12.623362 1.045714
12.623362 1.039773
12.623362 1.033898
12.623362 1.028090
12.623362 1.022346
12.623362 1.016667
12.623362 1.011050
12.623362 1.005495
12.623362 1.000000
12.623362 0.994565
12.670981 0.994595
12.670981 0.989247
12.670981 0.983957
12.670981 0.978723
12.670981 0.973545
12.670981 0.968421
12.670981 0.963351
12.670981 0.958333
12.770981 0.958549
12.770981 0.953608
12.770981 0.948718
12.770981 0.943878
12.770981 0.939086
12.770981 0.934343
12.770981 0.929648
12.770981 0.925000
12.842409 0.925373
12.842409 0.920792
12.842409 0.916256
12.842409 0.911765
12.842409 0.907317
12.842409 0.902913
12.842409 0.898551
12.842409 0.894231
12.842409 0.889952
12.842409 0.885714
12.842409 0.881517
12.842409 0.877358
12.842409 0.873239
12.842409 0.869159
12.842409 0.865116
12.842409 0.861111
12.842409 0.857143
12.842409 0.853211
12.842409 0.849315
12.842409 0.845455
12.919332 0.846154
12.919332 0.842342
12.919332 0.838565
12.919332 0.834821
12.919332 0.831111
12.919332 0.827434
12.919332 0.823789
12.919332 0.820175
12.919332 0.816594
12.919332 0.813043
12.919332 0.809524
12.919332 0.806034
12.919332 0.802575
12.919332 0.799145
12.919332 0.795745
12.919332 0.792373
12.919332 0.789030
12.919332 0.785714
12.919332 0.782427
12.919332 0.779167
12.919332 0.775934
12.919332 0.772727
12.919332 0.769547
12.919332 0.766393
12.919332 0.763265
12.919332 0.760163
12.919332 0.757085
12.919332 0.754032
12.919332 0.751004
12.919332 0.748000
12.919332 0.745020
12.919332 0.742063
12.919332 0.739130
12.985999 0.740157
13.048499 0.741176
13.048499 0.738281
13.048499 0.735409
13.125422 0.736434
13.125422 0.733591
13.192089 0.734615
13.192089 0.731801
13.192089 0.729008
13.192089 0.726236
13.192089 0.723485
13.192089 0.720755
13.192089 0.718045
13.192089 0.715356
13.192089 0.712687
13.192089 0.710037
13.192089 0.707407
13.192089 0.704797
13.192089 0.702206
13.192089 0.699634
13.192089 0.697080
13.192089 0.694545
13.192089 0.692029
13.192089 0.689531
13.192089 0.687050
13.192089 0.684588
13.192089 0.682143
13.192089 0.679715


==> attic/input/data/semeval_topiccorank_extr.csv <==
1.856620 25.000000
3.063179 21.500000
4.346818 20.333333
5.328818 18.750000
6.536343 18.400000
7.777096 18.333333
8.878068 18.000000
9.520009 17.000000
10.007558 16.000000
10.565685 15.200000
11.264438 14.818182
11.945665 14.416667
12.565186 14.000000
13.145551 13.571429
13.557196 13.066667
13.883281 12.562500
14.307427 12.176471
14.608159 11.777778
14.930381 11.421053
15.240370 11.050000
15.580182 10.761905
15.696848 10.363636
16.136854 10.173913
16.438019 9.916667
16.693971 9.680000
17.075607 9.500000
17.235864 9.222222
17.677323 9.142857
18.234534 9.103448
18.389296 8.866667
18.508595 8.645161
18.803639 8.531250
19.193151 8.454545
19.847308 8.470588
20.095522 8.342857
20.222506 8.166667
20.611767 8.081081
20.611767 7.868421
20.801251 7.743590
21.010775 7.625000
21.094108 7.463415
21.319598 7.357143
21.520194 7.255814
21.843303 7.204545
22.025101 7.111111
22.108434 6.978261
22.299343 6.872340
22.501681 6.791667
22.919331 6.775510
23.089583 6.700000
23.166506 6.588235
23.329601 6.519231
23.396268 6.415094
23.473191 6.314815
23.603443 6.236364
23.786777 6.160714
23.898232 6.087719
23.898232 5.982759
24.036327 5.915254
24.036327 5.816667
24.256107 5.770492
24.409953 5.709677
24.661937 5.682540
24.933622 5.656250
25.036003 5.600000
25.036003 5.515152
25.107432 5.447761
25.107432 5.367647
25.308415 5.333333
25.385338 5.271429
25.519267 5.225352
25.644267 5.166667
25.644267 5.095890
25.644267 5.027027
25.710934 4.973333
25.710934 4.907895
25.782362 4.857143
25.992680 4.833333
26.069603 4.784810
26.141031 4.737500
26.279126 4.703704
26.279126 4.646341
26.331758 4.602410
26.387314 4.559524
26.453980 4.517647
26.592075 4.488372
26.592075 4.436782
26.647631 4.397727
26.706455 4.359551
26.706455 4.311111
26.706455 4.263736
26.754074 4.228261
26.754074 4.182796
26.754074 4.138298
26.754074 4.094737
26.801693 4.062500
26.801693 4.020619
26.801693 3.979592
26.851693 3.949495
26.851693 3.910000
26.851693 3.871287
26.851693 3.833333
26.923121 3.805825
26.994550 3.778846
27.065978 3.752381
27.065978 3.716981
27.065978 3.682243
27.113597 3.657407
27.113597 3.623853
27.113597 3.590909
27.166229 3.567568
27.320991 3.553571
27.392419 3.530973
27.392419 3.500000
27.392419 3.469565
27.459086 3.448276
27.525753 3.427350
27.602676 3.406780
27.602676 3.378151
27.665176 3.358333
27.665176 3.330579
27.665176 3.303279
27.736604 3.284553
27.736604 3.258065
27.869938 3.248000
27.941366 3.230159
28.000190 3.212598
28.083523 3.195312
28.083523 3.170543
28.083523 3.146154
28.083523 3.122137
28.160446 3.106061
28.222946 3.090226
28.222946 3.067164
28.222946 3.044444
28.222946 3.022059
28.294375 3.007299
28.294375 2.985507
28.412430 2.978417
28.474930 2.964286
28.474930 2.943262
28.474930 2.922535


==> attic/input/data/semeval_topicrank.csv <==
1.671002 23.000000
2.558047 18.000000
3.908240 18.666667
5.680939 20.250000
6.943221 20.000000
8.012057 19.166667
8.479550 17.428571
8.826366 15.875000
9.498767 15.222222
10.067555 14.600000
10.914153 14.363636
12.014659 14.416667
12.284439 13.615385
12.938726 13.285714
13.034282 12.533333
13.344307 12.062500
13.684118 11.647059
14.084583 11.333333
14.602906 11.052632
15.174929 10.900000
15.569563 10.666667
15.669563 10.227273
16.005261 10.000000
16.303613 9.750000
16.760184 9.640000
17.134483 9.500000
17.636381 9.407407
17.901656 9.214286
18.166675 9.034483
18.365087 8.833333
18.490577 8.612903
18.557244 8.375000
18.836580 8.242424
18.954227 8.058824
19.097085 7.885714
19.159585 7.694444
19.231013 7.513514
19.517411 7.421053
19.672173 7.282051
19.780360 7.150000
19.909527 7.024390
20.017714 6.904762
20.181774 6.813953
20.365840 6.727273
20.487269 6.622222
20.658697 6.521739
20.818953 6.425532
20.818953 6.291667
21.019204 6.224490
21.402970 6.200000
21.570803 6.117647
21.785088 6.057692
21.851755 5.962264
21.914255 5.870370
21.914255 5.763636
21.914255 5.660714
21.914255 5.561404
22.147588 5.517241
22.187588 5.440678
22.270922 5.366667
22.433422 5.311475
22.504850 5.241935
22.736535 5.206349
22.827444 5.140625
22.827444 5.061538
23.047224 5.030303
23.252780 5.000000
23.252780 4.926471
23.252780 4.855072
23.292780 4.800000
23.387078 4.760563
23.685430 4.750000
23.685430 4.684932
23.735430 4.635135
23.783049 4.586667
23.783049 4.526316
23.783049 4.467532
23.841872 4.423077
23.996634 4.392405
24.121176 4.362500
24.245237 4.333333
24.311903 4.292683
24.361903 4.253012
24.361903 4.202381
24.361903 4.152941
24.433332 4.116279
24.510255 4.080460
24.653845 4.056818
24.942535 4.056180
25.069519 4.033333
25.125075 4.000000
25.125075 3.956522
25.183898 3.924731
25.326055 3.904255
25.388555 3.873684
25.388555 3.833333
25.509984 3.814433
25.568807 3.785714
25.610474 3.757576
25.677141 3.730000
25.677141 3.693069
25.743807 3.666667
25.743807 3.631068
25.887397 3.615385
25.887397 3.580952
25.940029 3.556604
25.940029 3.523364
25.990029 3.500000
26.056695 3.477064
26.056695 3.445455
26.128124 3.423423
26.128124 3.392857
26.205047 3.371681
26.205047 3.342105
26.246714 3.321739
26.302269 3.301724
26.373698 3.282051
26.436198 3.262712
26.436198 3.235294
26.519531 3.216667
26.578355 3.198347
26.578355 3.172131
26.645021 3.154472
26.645021 3.129032
26.645021 3.104000
26.645021 3.079365
26.645021 3.055118
26.783117 3.046875
26.860040 3.031008
26.926706 3.015385
26.998135 3.000000
26.998135 2.977273
26.998135 2.954887
26.998135 2.932836
26.998135 2.911111
26.998135 2.889706
26.998135 2.868613
26.998135 2.847826
26.998135 2.827338
27.199816 2.828571
27.199816 2.808511
27.199816 2.788732
27.199816 2.769231


==> input/data/archeologie_kea_pp.csv <==
2.727725 38.000000
5.104035 35.750000
7.354405 34.333333
8.892034 31.375000
10.321730 29.500000
11.768938 27.916667
13.205844 27.000000
14.374034 25.875000
15.456871 24.777778
16.782603 22.227273
17.121594 20.958333


==> input/data/archeologie_topiccorank.csv <==
3.985219 58.000000
7.255293 53.500000
10.029143 50.000000
13.370802 49.375000
16.527309 48.800000
19.431896 47.916667
22.425123 47.642857
25.759871 47.750000
28.732357 47.388889
31.388379 46.600000
33.629424 45.500000
35.874889 44.583333
37.425937 43.038462
39.175965 41.821429
40.667002 40.566667
42.012904 39.343750
43.236924 38.205882
44.383376 37.083333
45.294514 35.842105
46.255655 34.825000
47.249907 33.928571
48.171252 33.068182
48.619066 31.978261
49.453801 31.145833
49.944316 30.200000
50.732078 29.519231
51.378911 28.851852
52.161217 28.303571
52.714651 27.620690
53.218184 26.966667
53.731287 26.322581
54.115016 25.703125
54.545442 25.166667
54.942199 24.632353
55.307146 24.100000
55.782670 23.666667
56.278588 23.202703
56.862070 22.842105
57.380854 22.474359
57.851575 22.100000
58.202116 21.682927
58.492531 21.273810
58.636479 20.837209
58.991551 20.511364
59.307703 20.166667
59.613941 19.826087
60.182245 19.574468
60.404424 19.250000
60.705964 18.959184
60.944596 18.660000
61.105397 18.352941
61.303114 18.076923
61.562603 17.811321
61.834102 17.555556
62.070143 17.309091
62.261808 17.053571
62.420223 16.798246
62.672790 16.586207
62.832835 16.347458
63.039264 16.141667
63.209812 15.934426
63.389208 15.733871
63.701167 15.563492
63.938771 15.382812
64.035665 15.176923
64.325591 15.007576
64.525281 14.835821
64.805573 14.676471
64.958492 14.507246
65.159612 14.350000
65.296473 14.183099
65.518008 14.048611
65.582176 13.876712
65.766218 13.729730
65.872552 13.566667
65.970538 13.407895
66.065054 13.253247
66.247244 13.115385
66.487858 13.006329
66.658826 12.875000
66.932800 12.765432
67.097979 12.628049
67.150756 12.487952
67.369736 12.380952
67.601392 12.270588
67.736313 12.145349
67.797424 12.017241
67.826836 11.886364
67.991998 11.780899
68.145407 11.672222
68.341217 11.582418
68.410928 11.467391
68.503746 11.360215
68.689248 11.265957
68.816628 11.163158
68.901596 11.057292
68.966179 10.953608
68.997429 10.846939
69.186626 10.762626
69.287942 10.670000
69.382969 10.579208
69.382969 10.475490
69.523042 10.398058
69.744716 10.326923
69.825483 10.242857
69.917166 10.160377
69.988850 10.079439
70.052343 9.995370
70.119009 9.912844
70.119009 9.822727
70.275827 9.756757
70.364904 9.687500
70.453607 9.615044
70.453607 9.530702
70.526524 9.456522
70.554301 9.379310
70.734002 9.320513
70.935896 9.266949
70.955896 9.193277
71.077154 9.133333
71.206514 9.074380
71.248181 9.004098
71.331514 8.939024
71.379431 8.875000
71.446098 8.812000
71.487119 8.750000
71.675556 8.704724
71.763996 8.648438
71.818586 8.589147
71.844902 8.526923
71.872680 8.465649
71.941053 8.412879
72.039038 8.360902
72.200555 8.320896
72.270266 8.266667
72.316668 8.213235
72.316668 8.153285
72.416668 8.105072
72.447918 8.050360
72.548758 8.003571
72.641675 7.957447
72.772131 7.915493
72.918106 7.877622
73.070153 7.840278
73.138070 7.796552
73.176532 7.746575
73.284044 7.707483
73.392260 7.668919
73.392260 7.617450
73.410117 7.570000
73.464708 7.526490
73.464708 7.476974
73.619940 7.444444
73.801063 7.415584
73.856123 7.374194
73.885534 7.330128
74.000118 7.292994
74.067991 7.253165
74.139786 7.213836
74.180309 7.175000
74.248491 7.136646
74.248491 7.092593
74.315157 7.055215
74.386952 7.018293
74.453916 6.981818
74.480232 6.942771
74.480232 6.901198
74.652183 6.875000
74.718849 6.840237
74.841369 6.811765
74.874165 6.777778
74.874165 6.738372
74.958081 6.705202
74.974210 6.669540
74.974210 6.631429
75.033033 6.599432
75.105950 6.567797
75.135362 6.533708
75.166612 6.500000
75.232088 6.469444
75.301532 6.439227
75.405699 6.412088
75.467970 6.382514
75.515349 6.353261
75.538076 6.321622
75.609505 6.290323
75.651172 6.259358
75.698551 6.231383
75.698551 6.198413
75.819512 6.173684
75.918802 6.151832
75.998167 6.125000
76.074871 6.098446
76.074871 6.067010
76.208071 6.046154
76.269182 6.020408
76.337364 5.994924
76.379030 5.967172
76.478462 5.944724
76.554712 5.922500
76.593174 5.895522
76.658300 5.871287
76.776126 5.849754
76.817793 5.823529
76.970886 5.807317
77.022077 5.783981
77.077136 5.760870
77.171779 5.740385
77.277381 5.722488
77.339881 5.697619
77.375596 5.672986
77.484349 5.655660
77.604214 5.638498
77.625047 5.614486
77.749872 5.600000
77.791539 5.576389
77.892500 5.557604
77.930962 5.534404
77.930962 5.509132
77.930962 5.484091
77.947091 5.461538
77.947091 5.436937
77.973407 5.414798
77.973407 5.390625
77.973407 5.366667
78.027997 5.347345
78.133553 5.328194
78.164803 5.307018
78.239478 5.290393
78.277940 5.269565
78.416333 5.253247
78.444110 5.232759
78.464110 5.212446
78.585478 5.198718
78.667879 5.182979
78.682585 5.163136
78.718299 5.143460
78.741026 5.123950
78.805610 5.106695
78.851064 5.087500
78.989018 5.076763
79.027480 5.057851
79.069147 5.039095
79.167361 5.024590
79.200694 5.006122
79.228472 4.987805
79.228472 4.967611
79.228472 4.947581
79.256250 4.929719
79.298977 4.914000
79.328389 4.896414
79.328389 4.876984
79.328389 4.857708
79.366850 4.840551
79.452985 4.825490
79.469114 4.808594
79.540909 4.793774
79.586363 4.777132
79.602492 4.760618
79.702514 4.748077
79.731926 4.731801
79.799120 4.717557
79.799120 4.699620
79.883036 4.685606
79.883036 4.667925
79.934623 4.654135
79.999207 4.640449
80.034921 4.625000
80.034921 4.607807
80.034921 4.590741
80.051050 4.575646
80.066201 4.560662
80.131678 4.547619
80.131678 4.531022
80.146383 4.516364
80.146383 4.500000
80.146383 4.483755
80.162512 4.469424
80.204179 4.455197
80.240077 4.442857
80.326882 4.432384
80.425738 4.421986
80.425738 4.406360
80.479351 4.394366
80.530502 4.382456
80.559914 4.368881
80.559914 4.353659
80.559914 4.338542
80.589326 4.325260
80.617104 4.312069
80.640913 4.298969
80.682580 4.285959
80.682580 4.271331
80.698709 4.258503
80.757737 4.247458
80.757737 4.233108
80.813292 4.220539
80.813292 4.206376
80.857199 4.195652
80.895660 4.183333
80.895660 4.169435
80.934122 4.157285
81.011503 4.146865
81.053170 4.134868
81.091631 4.122951
81.091631 4.109477
81.117947 4.097720
81.201280 4.087662
81.256836 4.076052
81.256836 4.062903
81.288086 4.051447
81.319336 4.040064
81.336003 4.028754
81.336003 4.015924
81.336003 4.003175
81.336003 3.990506
81.336003 3.977918
81.347114 3.966981
81.409859 3.957680
81.426525 3.946875
81.494399 3.937695
81.522176 3.927019
81.551588 3.916409
81.551588 3.904321
81.551588 3.892308
81.577904 3.881902
81.619033 3.873089
81.666950 3.864329
81.698200 3.854103
81.760700 3.845455
81.760700 3.833837
81.760700 3.822289
81.782439 3.812312
81.782439 3.800898
81.820900 3.791045
81.820900 3.779762
81.903400 3.771513
81.954551 3.763314
81.954551 3.752212
81.978361 3.742647
82.009611 3.733138
82.009611 3.722222
82.056990 3.714286
82.056990 3.703488
82.128418 3.694203
82.164133 3.684971
82.164133 3.674352
82.164133 3.663793
82.164133 3.653295
82.203022 3.645714
82.219688 3.636752
82.250938 3.627841
82.250938 3.617564
82.250938 3.607345
82.309966 3.600000
82.309966 3.589888
82.339378 3.581232
82.339378 3.571229
82.339378 3.561281
82.363187 3.552778
82.363187 3.542936
82.401649 3.534530
82.422482 3.526171
82.522974 3.520604
82.654603 3.515068
82.654603 3.505464
82.654603 3.495913
82.700058 3.487772
82.700058 3.478320
82.727835 3.470270
82.797547 3.463612
82.821356 3.455645
82.821356 3.446381
82.821356 3.437166
82.821356 3.428000
82.821356 3.418883
82.857071 3.411141
82.892785 3.403439
82.892785 3.394459
82.892785 3.385526
82.892785 3.376640
82.934452 3.369110
82.934452 3.360313
82.934452 3.351563
82.934452 3.342857
82.934452 3.334197
82.934452 3.325581
82.934452 3.317010
82.934452 3.308483
82.934452 3.300000
82.934452 3.291560
82.957179 3.284439
82.980988 3.277354
83.001822 3.270305
83.001822 3.262025
83.001822 3.253788
83.001822 3.245592
83.047778 3.239950
83.047778 3.231830
83.047778 3.223750
83.047778 3.215711
83.047778 3.207711
83.047778 3.199752
83.047778 3.191832
83.064444 3.185185
83.064444 3.177340
83.084444 3.170762
83.084444 3.162990
83.084444 3.155257
83.084444 3.147561
83.138422 3.142336
83.171755 3.135922
83.171755 3.128329
83.205088 3.121981
83.225088 3.115663
83.225088 3.108173
83.225088 3.100719
83.225088 3.093301
83.225088 3.085919
83.252866 3.079762
83.252866 3.072447
83.282278 3.066351
83.282278 3.059102
83.332278 3.054245
83.386868 3.049412
83.386868 3.042254
83.386868 3.035129
83.386868 3.028037
83.442596 3.023310
83.442596 3.016279
83.442596 3.009281
83.442596 3.002315
83.442596 2.995381
83.442596 2.988479
83.442596 2.981609
83.442596 2.974771
83.442596 2.967963
83.470374 2.962329
83.499785 2.956720
83.535500 2.951136
83.552166 2.945578
83.552166 2.938914
83.552166 2.932280
83.579944 2.926802
83.628587 2.922472
83.656365 2.917040
83.656365 2.910515
83.656365 2.904018
83.656365 2.897550
83.679092 2.892222
83.679092 2.885809
83.710342 2.880531
83.710342 2.874172
83.710342 2.867841
83.710342 2.861538
83.732081 2.856360
83.732081 2.850109
83.799045 2.846070
83.799045 2.839869
83.799045 2.833696
83.828457 2.828633
83.896439 2.824675
83.896439 2.818575
83.896439 2.812500
83.896439 2.806452
83.932154 2.801502
83.932154 2.795503
83.959932 2.790598
84.040060 2.786780
84.040060 2.780851
84.056726 2.776008
84.056726 2.770127
84.056726 2.764271
84.056726 2.758439
84.092441 2.753684
84.092441 2.747899
84.092441 2.742138
84.172569 2.738494
84.172569 2.732777
84.172569 2.727083
84.172569 2.721414
84.208283 2.716805
84.208283 2.711180
84.208283 2.705579
84.208283 2.700000
84.208283 2.694444
84.258283 2.689938
84.299950 2.685451
84.365076 2.682004
84.417640 2.678571
84.417640 2.673116
84.417640 2.667683
84.417640 2.662272
84.417640 2.656883
84.417640 2.651515
84.417640 2.646169
84.445418 2.641851
84.445418 2.636546
84.445418 2.631263
84.461547 2.627000
84.507001 2.622754
84.552456 2.618526
84.552456 2.613320
84.590917 2.609127
84.590917 2.603960
84.612657 2.599802
84.612657 2.594675
84.612657 2.589567
84.612657 2.584479
84.690221 2.582353
84.690221 2.577299
84.690221 2.572266
84.714030 2.568226
84.783475 2.565175
84.783475 2.560194
84.821936 2.556202
84.851348 2.552224
84.851348 2.547297
84.851348 2.542389
84.851348 2.537500
84.938294 2.535509
84.938294 2.530651
84.938294 2.525813
84.938294 2.520992
84.982201 2.518095
84.982201 2.513308
84.998330 2.509488
84.998330 2.504735
84.998330 2.500000
84.998330 2.495283
84.998330 2.490584
84.998330 2.485902
85.024646 2.482176
85.024646 2.477528
85.070724 2.474766
85.070724 2.470149
85.070724 2.465549
85.070724 2.460967
85.070724 2.456401
85.090724 2.452778
85.105430 2.449168
85.105430 2.444649
85.105430 2.440147
85.105430 2.435662
85.105430 2.431193
85.105430 2.426740
85.130430 2.423218
85.130430 2.418796
85.130430 2.414390
85.130430 2.410000
85.147097 2.406534
85.147097 2.402174
85.147097 2.397830
85.147097 2.393502
85.147097 2.389189
85.147097 2.384892
85.147097 2.380610
85.167097 2.377240
85.167097 2.372987
85.238525 2.369643
85.315449 2.367201
85.315449 2.362989
85.315449 2.358792
85.357115 2.355496
85.357115 2.351327
85.357115 2.347173
85.371821 2.343915
85.403071 2.340669
85.467777 2.338313
85.467777 2.334211
85.467777 2.330123
85.520998 2.327797
85.520998 2.323735
85.552248 2.320557
85.552248 2.316522
85.607308 2.314236
85.607308 2.310225
85.665641 2.307958
85.665641 2.303972
85.701355 2.300862
85.729133 2.297762
85.758545 2.294674
85.758545 2.290738
85.758545 2.286815
85.758545 2.282906
85.758545 2.279010
85.758545 2.275128
85.758545 2.271259
85.758545 2.267402
85.758545 2.263559
85.773251 2.260575
85.789918 2.257601
85.816233 2.254637
85.816233 2.250842
85.816233 2.247059
85.816233 2.243289
85.816233 2.239531
85.816233 2.235786
85.816233 2.232053
85.844011 2.229167
85.844011 2.225458
85.860140 2.222591
85.895854 2.219735
85.895854 2.216060
85.895854 2.212397
85.956015 2.210396
85.956015 2.206755
85.994476 2.203947
86.030191 2.201149
86.030191 2.197541
86.081778 2.195581
86.136369 2.193627
86.136369 2.190049
86.136369 2.186482
86.136369 2.182927
86.136369 2.179383
86.136369 2.175851
86.172083 2.173139
86.172083 2.169628
86.172083 2.166129
86.172083 2.162641
86.172083 2.159164
86.188212 2.156501
86.188212 2.153045
86.188212 2.149600
86.188212 2.146166
86.188212 2.142743
86.188212 2.139331
86.188212 2.135930
86.210939 2.133333
86.210939 2.129952
86.210939 2.126582
86.237255 2.124013
86.237255 2.120662
86.237255 2.117323
86.237255 2.113994
86.282709 2.111460
86.282709 2.108150
86.282709 2.104851
86.282709 2.101562
86.282709 2.098284
86.332709 2.095794
86.350567 2.093313
86.350567 2.090062
86.350567 2.086822
86.378344 2.084365
86.378344 2.081144
86.378344 2.077932
86.378344 2.074730
86.407756 2.072308
86.441089 2.069892
86.441089 2.066718
86.456241 2.064319
86.456241 2.061162
86.456241 2.058015
86.456241 2.054878
86.456241 2.051750
86.456241 2.048632
86.456241 2.045524
86.456241 2.042424
86.456241 2.039334
86.528036 2.037764
86.561369 2.035445
86.561369 2.032380
86.642538 2.030827
86.642538 2.027778
86.642538 2.024738
86.671950 2.022455
86.671950 2.019432
86.671950 2.016418
86.717404 2.014158
86.717404 2.011161
86.717404 2.008172
86.717404 2.005193
86.717404 2.002222
86.717404 1.999260
86.717404 1.996307
86.717404 1.993363
86.717404 1.990427
86.717404 1.987500
86.717404 1.984581
86.717404 1.981672
86.717404 1.978770
86.717404 1.975877
86.717404 1.972993
86.717404 1.970117
86.717404 1.967249
86.717404 1.964390
86.717404 1.961538
86.717404 1.958696
86.717404 1.955861
86.717404 1.953035
86.717404 1.950216
86.717404 1.947406
86.735261 1.945324
86.735261 1.942529
86.759071 1.940459
86.782881 1.938395
86.782881 1.935622
86.830658 1.934286
86.830658 1.931526
86.830658 1.928775
86.830658 1.926031
86.830658 1.923295
86.830658 1.920567
86.861908 1.918555
86.861908 1.915842
86.861908 1.913136
86.861908 1.910437
86.861908 1.907746
86.861908 1.905063
86.861908 1.902388
86.885718 1.900421
86.885718 1.897759
86.885718 1.895105
86.885718 1.892458
86.885718 1.889819
86.885718 1.887187
86.885718 1.884562
86.885718 1.881944
86.885718 1.879334
86.885718 1.876731
86.909527 1.874827
86.909527 1.872238
86.909527 1.869655
86.909527 1.867080
86.909527 1.864512
86.959527 1.862637
86.997989 1.860768
86.997989 1.858219
86.997989 1.855677
86.997989 1.853142
86.997989 1.850614
86.997989 1.848093
86.997989 1.845578
86.997989 1.843071
87.029239 1.841248
87.045368 1.839431
87.045368 1.836942
87.045368 1.834459
87.045368 1.831984
87.045368 1.829515
87.045368 1.827052
87.045368 1.824597
87.045368 1.822148
87.078701 1.820375
87.078701 1.817938
87.109951 1.816176
87.109951 1.813752
87.109951 1.811333
87.109951 1.808921
87.109951 1.806516
87.133761 1.804781
87.133761 1.802387
87.133761 1.800000
87.133761 1.797619
87.133761 1.795244
87.163173 1.793536
87.163173 1.791173
87.163173 1.788816
87.163173 1.786465
87.163173 1.784121
87.163173 1.781782
87.186982 1.780105
87.186982 1.777778
87.210792 1.776110
87.210792 1.773794
87.234601 1.772135
87.234601 1.769831
87.234601 1.767532
87.234601 1.765240
87.234601 1.762953
87.234601 1.760673
87.304313 1.759690
87.304313 1.757419
87.304313 1.755155
87.304313 1.752896
87.322170 1.751285
87.322170 1.749037
87.322170 1.746795
87.355503 1.745198
87.355503 1.742967
87.355503 1.740741
87.355503 1.738520
87.372170 1.736943
87.372170 1.734733
87.372170 1.732529
87.372170 1.730330
87.372170 1.728137
87.372170 1.725949
87.372170 1.723767
87.372170 1.721591
87.372170 1.719420
87.372170 1.717254
87.393003 1.715723
87.422415 1.714196
87.467869 1.712673
87.467869 1.710526
87.467869 1.708385
87.467869 1.706250
87.467869 1.704120
87.467869 1.701995
87.467869 1.699875
87.467869 1.697761
87.467869 1.695652
87.467869 1.693548
87.467869 1.691450
87.467869 1.689356
87.467869 1.687268
87.467869 1.685185
87.467869 1.683107
87.467869 1.681034
87.467869 1.678967
87.467869 1.676904
87.467869 1.674847
87.467869 1.672794
87.467869 1.670747
87.467869 1.668704
87.467869 1.666667
87.467869 1.664634
87.467869 1.662607
87.467869 1.660584
87.467869 1.658566
87.467869 1.656553
87.497281 1.655152
87.513948 1.653753
87.513948 1.651753
87.513948 1.649758
87.513948 1.647768
87.513948 1.645783
87.513948 1.643803
87.513948 1.641827
87.513948 1.639856
87.513948 1.637890
87.513948 1.635928
87.513948 1.633971
87.513948 1.632019
87.513948 1.630072
87.513948 1.628129
87.513948 1.626190
87.513948 1.624257
87.513948 1.622328
87.513948 1.620403
87.513948 1.618483
87.513948 1.616568
87.543360 1.615248
87.543360 1.613341
87.543360 1.611439
87.543360 1.609541
87.543360 1.607647
87.543360 1.605758
87.543360 1.603873
87.543360 1.601993
87.543360 1.600117
87.543360 1.598246
87.543360 1.596379
87.543360 1.594516
87.543360 1.592657
87.543360 1.590803
87.543360 1.588953
87.543360 1.587108
87.543360 1.585267
87.543360 1.583430
87.543360 1.581597
87.543360 1.579769
87.543360 1.577945
87.543360 1.576125
87.543360 1.574309
87.543360 1.572497
87.616592 1.571839
87.616592 1.570034
87.616592 1.568234
87.616592 1.566438
87.616592 1.564645
87.616592 1.562857
87.616592 1.561073
87.616592 1.559293
87.644370 1.558087
87.677703 1.556883
87.677703 1.555114
87.677703 1.553348
87.716165 1.552154
87.716165 1.550396
87.716165 1.548643
87.716165 1.546893
87.716165 1.545147
87.716165 1.543405
87.716165 1.541667
87.716165 1.539933
87.716165 1.538202
87.743942 1.537037
87.782404 1.535874
87.782404 1.534155
87.782404 1.532438
87.782404 1.530726
87.782404 1.529018
87.782404 1.527313
87.782404 1.525612
87.782404 1.523915
87.782404 1.522222
87.782404 1.520533
87.782404 1.518847
87.782404 1.517165
87.782404 1.515487
87.782404 1.513812
87.782404 1.512141
87.824071 1.511025
87.824071 1.509361
87.824071 1.507701
87.824071 1.506044
87.824071 1.504391
87.824071 1.502741
87.824071 1.501095
87.824071 1.499453
87.824071 1.497814
87.824071 1.496179
87.824071 1.494547
87.824071 1.492919
87.824071 1.491295
87.824071 1.489674
87.824071 1.488056
87.841928 1.486985
87.841928 1.485374
87.841928 1.483766
87.841928 1.482162
87.841928 1.480562
87.841928 1.478964
87.841928 1.477371
87.841928 1.475780
87.841928 1.474194
87.841928 1.472610
87.841928 1.471030
87.873178 1.469989
87.888329 1.468951
87.888329 1.467380
87.888329 1.465812
87.888329 1.464248
87.888329 1.462687
87.888329 1.461129
87.924044 1.460106
87.924044 1.458555
87.924044 1.457006
87.924044 1.455461
87.924044 1.453919
87.924044 1.452381
87.955294 1.451374
87.955294 1.449842
87.955294 1.448312
87.955294 1.446786
87.955294 1.445263
87.955294 1.443743
87.978021 1.442752
87.978021 1.441238
87.978021 1.439727
87.978021 1.438220
87.978021 1.436715
88.016482 1.435737
88.016482 1.434238
88.016482 1.432742
88.016482 1.431250
88.016482 1.429761
88.016482 1.428274
88.016482 1.426791
88.016482 1.425311
88.088221 1.424870
88.088221 1.423395
88.088221 1.421923
88.088221 1.420455
88.088221 1.418989
88.121555 1.418041
88.121555 1.416581
88.121555 1.415123
88.121555 1.413669
88.145364 1.412731
88.145364 1.411282
88.170364 1.410348
88.170364 1.408905
88.170364 1.407464
88.170364 1.406027
88.170364 1.404592
88.170364 1.403160
88.170364 1.401731
88.170364 1.400305
88.170364 1.398882
88.170364 1.397462
88.170364 1.396045
88.170364 1.394630
88.170364 1.393219
88.170364 1.391810
88.208826 1.390909
88.208826 1.389506
88.208826 1.388105
88.208826 1.386707
88.208826 1.385312
88.208826 1.383920
88.208826 1.382530
88.208826 1.381143
88.208826 1.379760
88.232635 1.378879
88.232635 1.377500
88.263885 1.376623
88.263885 1.375250
88.263885 1.373878
88.263885 1.372510
88.263885 1.371144
88.263885 1.369781
88.263885 1.368421
88.263885 1.367063
88.263885 1.365709
88.263885 1.364356
88.263885 1.363007
88.263885 1.361660
88.263885 1.360316
88.263885 1.358974
88.263885 1.357635
88.263885 1.356299
88.263885 1.354966
88.263885 1.353635
88.263885 1.352306
88.263885 1.350980
88.263885 1.349657
88.263885 1.348337
88.263885 1.347019
88.326385 1.346191
88.326385 1.344878
88.326385 1.343567
88.326385 1.342259
88.326385 1.340953
88.326385 1.339650
88.326385 1.338350
88.326385 1.337051
88.326385 1.335756
88.326385 1.334463
88.326385 1.333172
88.326385 1.331884
88.326385 1.330598
88.326385 1.329315
88.342514 1.328516
88.342514 1.327238
88.342514 1.325962
88.342514 1.324688
88.364254 1.323896
88.364254 1.322627
88.364254 1.321360
88.364254 1.320096
88.402715 1.319312
88.402715 1.318052
88.402715 1.316794
88.402715 1.315539
88.402715 1.314286
88.402715 1.313035
88.402715 1.311787
88.402715 1.310541
88.402715 1.309298
88.402715 1.308057
88.402715 1.306818
88.402715 1.305582
88.402715 1.304348
88.402715 1.303116
88.441177 1.302358
88.455883 1.301602
88.455883 1.300377
88.455883 1.299153
88.491597 1.298402
88.491597 1.297183
88.491597 1.295966
88.491597 1.294752
88.491597 1.293539
88.491597 1.292329
88.491597 1.291121
88.491597 1.289916
88.517913 1.289179
88.517913 1.287978
88.517913 1.286778
88.517913 1.285581
88.517913 1.284387
88.517913 1.283194
88.517913 1.282004
88.517913 1.280816
88.517913 1.279630
88.517913 1.278446
88.517913 1.277264
88.559579 1.276547
88.559579 1.275369
88.559579 1.274194
88.588991 1.273481
88.588991 1.272309
88.588991 1.271140
88.588991 1.269972
88.588991 1.268807
88.588991 1.267644
88.588991 1.266484
88.588991 1.265325
88.588991 1.264168
88.634446 1.263470
88.634446 1.262318
88.634446 1.261167
88.634446 1.260018
88.634446 1.258872
88.634446 1.257727
88.634446 1.256585
88.634446 1.255445
88.634446 1.254306
88.665696 1.253623
88.665696 1.252489
88.665696 1.251356
88.665696 1.250226
88.665696 1.249097
88.665696 1.247971
88.665696 1.246847
88.665696 1.245725
88.665696 1.244604
88.665696 1.243486
88.665696 1.242370
88.665696 1.241256
88.665696 1.240143
88.665696 1.239033
88.665696 1.237925
88.665696 1.236819
88.665696 1.235714
88.665696 1.234612
88.665696 1.233512
88.665696 1.232413
88.665696 1.231317
88.665696 1.230222
88.665696 1.229130
88.665696 1.228039
88.665696 1.226950
88.665696 1.225864
88.665696 1.224779
88.665696 1.223696
88.665696 1.222615
88.696946 1.221977
88.696946 1.220899
88.696946 1.219824
88.696946 1.218750
88.696946 1.217678
88.696946 1.216608
88.696946 1.215540
88.696946 1.214474
88.696946 1.213409
88.696946 1.212347
88.696946 1.211286
88.696946 1.210227
88.735407 1.209607
88.735407 1.208551
88.735407 1.207498
88.735407 1.206446
88.735407 1.205396
88.735407 1.204348
88.735407 1.203301
88.735407 1.202257
88.735407 1.201214
88.735407 1.200173
88.735407 1.199134
88.735407 1.198097
88.735407 1.197061
88.735407 1.196028
88.735407 1.194996
88.735407 1.193966
88.735407 1.192937
88.735407 1.191910
88.735407 1.190886
88.735407 1.189863
88.735407 1.188841
88.735407 1.187822
88.735407 1.186804
88.735407 1.185788
88.735407 1.184773
88.735407 1.183761
88.735407 1.182750
88.761723 1.182167
88.761723 1.181159
88.761723 1.180153
88.761723 1.179149
88.791135 1.178571
88.791135 1.177570
88.791135 1.176570
88.791135 1.175573
88.791135 1.174576
88.791135 1.173582
88.791135 1.172589
88.791135 1.171598
88.846194 1.171453
88.846194 1.170464
88.846194 1.169477
88.846194 1.168492
88.846194 1.167508
88.846194 1.166526
88.846194 1.165546
88.884656 1.164987
88.904656 1.164430
88.904656 1.163453
88.904656 1.162479
88.904656 1.161506
88.904656 1.160535
88.904656 1.159566
88.904656 1.158598
88.904656 1.157631
88.904656 1.156667
88.904656 1.155704
88.904656 1.154742
88.954656 1.154198
88.954656 1.153239
88.954656 1.152282
88.954656 1.151327
88.954656 1.150373
88.954656 1.149421
88.954656 1.148470
88.954656 1.147521
88.954656 1.146573
88.954656 1.145627
88.954656 1.144683
88.954656 1.143740
88.954656 1.142798
88.954656 1.141859
88.954656 1.140920
88.954656 1.139984
88.954656 1.139048
88.954656 1.138115
88.954656 1.137183
88.954656 1.136252
88.954656 1.135323
88.954656 1.134395
88.954656 1.133469
88.954656 1.132545
88.954656 1.131622
88.954656 1.130700
88.954656 1.129780
88.954656 1.128862
88.954656 1.127945
88.954656 1.127029
88.980972 1.126521
88.980972 1.125608
89.007287 1.125101
89.007287 1.124191
89.007287 1.123282
89.007287 1.122375
89.007287 1.121469
89.007287 1.120565
89.007287 1.119662
89.007287 1.118760
89.007287 1.117860
89.007287 1.116961
89.007287 1.116064
89.007287 1.115169
89.007287 1.114274
89.007287 1.113381
89.007287 1.112490
89.007287 1.111600
89.007287 1.110711
89.007287 1.109824
89.007287 1.108939
89.007287 1.108054
89.007287 1.107171
89.007287 1.106290
89.007287 1.105410
89.007287 1.104531
89.007287 1.103654
89.038537 1.103175
89.038537 1.102300
89.038537 1.101426
89.038537 1.100554
89.038537 1.099684
89.038537 1.098814
89.038537 1.097946
89.038537 1.097080
89.038537 1.096215
89.038537 1.095351
89.038537 1.094488
89.062347 1.094020
89.077498 1.093553
89.077498 1.092694
89.077498 1.091837
89.077498 1.090980
89.077498 1.090125
89.077498 1.089272
89.077498 1.088419
89.077498 1.087568
89.077498 1.086719
89.077498 1.085870
89.077498 1.085023
89.077498 1.084178
89.077498 1.083333
89.077498 1.082490
89.108748 1.082037
89.108748 1.081197
89.108748 1.080357
89.108748 1.079519
89.135064 1.079070
89.135064 1.078234
89.135064 1.077399
89.135064 1.076566
89.135064 1.075734
89.135064 1.074903
89.135064 1.074074
89.164476 1.073631
89.164476 1.072804
89.164476 1.071978
89.164476 1.071154
89.164476 1.070331
89.164476 1.069508
89.164476 1.068688
89.164476 1.067868
89.164476 1.067050
89.164476 1.066233
89.195726 1.065800
89.195726 1.064985
89.195726 1.064171
89.195726 1.063359
89.195726 1.062548
89.195726 1.061738
89.195726 1.060929
89.195726 1.060122
89.195726 1.059316
89.195726 1.058511
89.195726 1.057707
89.195726 1.056904
89.195726 1.056103
89.195726 1.055303
89.195726 1.054504
89.195726 1.053707
89.195726 1.052910
89.195726 1.052115
89.195726 1.051321
89.195726 1.050528
89.195726 1.049736
89.195726 1.048946
89.195726 1.048157
89.195726 1.047368
89.195726 1.046582
89.195726 1.045796
89.195726 1.045011
89.195726 1.044228
89.195726 1.043446
89.195726 1.042665
89.195726 1.041885
89.195726 1.041106
89.195726 1.040329
89.195726 1.039552
89.195726 1.038777
89.195726 1.038003
89.195726 1.037230
89.195726 1.036458
89.234187 1.036059
89.234187 1.035290
89.234187 1.034521
89.234187 1.033754
89.305616 1.033358
89.305616 1.032593
89.305616 1.031828
89.335028 1.031435
89.335028 1.030673
89.335028 1.029911
89.335028 1.029151
89.335028 1.028392
89.335028 1.027634
89.358837 1.027246
89.358837 1.026490
89.358837 1.025735
89.358837 1.024982
89.358837 1.024229
89.358837 1.023478
89.358837 1.022727
89.358837 1.021978
89.358837 1.021230
89.358837 1.020483
89.358837 1.019737
89.358837 1.018992
89.358837 1.018248
89.358837 1.017505
89.358837 1.016764
89.358837 1.016023
89.358837 1.015284
89.358837 1.014545
89.358837 1.013808
89.358837 1.013072
89.394552 1.012700
89.394552 1.011965
89.394552 1.011232
89.394552 1.010500
89.394552 1.009768
89.394552 1.009038
89.394552 1.008309
89.394552 1.007581
89.420867 1.007215
89.420867 1.006489
89.420867 1.005764
89.420867 1.005040
89.420867 1.004317
89.420867 1.003595
89.420867 1.002874
89.420867 1.002154
89.420867 1.001435
89.420867 1.000717
89.420867 1.000000
89.420867 0.999284
89.420867 0.998569
89.420867 0.997856
89.420867 0.997143
89.420867 0.996431
89.420867 0.995720
89.420867 0.995011
89.420867 0.994302
89.420867 0.993594
89.420867 0.992888
89.420867 0.992182
89.420867 0.991477
89.420867 0.990774
89.420867 0.990071
89.420867 0.989369
89.420867 0.988669
89.420867 0.987969
89.420867 0.987270
89.420867 0.986572
89.420867 0.985876
89.420867 0.985180
89.420867 0.984485
89.420867 0.983791
89.420867 0.983099
89.420867 0.982407
89.420867 0.981716
89.420867 0.981026
89.420867 0.980337
89.420867 0.979649
89.420867 0.978962
89.420867 0.978276
89.420867 0.977591
89.420867 0.976907
89.420867 0.976224
89.420867 0.975542
89.420867 0.974860
89.420867 0.974180
89.420867 0.973501
89.420867 0.972822
89.420867 0.972145
89.420867 0.971468
89.420867 0.970793
89.444677 0.970466
89.444677 0.969792
89.444677 0.969119
89.444677 0.968447
89.444677 0.967775
89.444677 0.967105
89.444677 0.966436
89.444677 0.965768
89.444677 0.965100
89.444677 0.964434
89.494677 0.964113
89.494677 0.963448
89.494677 0.962784
89.494677 0.962121
89.494677 0.961459
89.494677 0.960798
89.494677 0.960137
89.494677 0.959478
89.494677 0.958819
89.494677 0.958162
89.494677 0.957505
89.494677 0.956849
89.494677 0.956194
89.494677 0.955540
89.494677 0.954887
89.494677 0.954235
89.494677 0.953584
89.494677 0.952933
89.494677 0.952284
89.494677 0.951635
89.494677 0.950987
89.494677 0.950340
89.494677 0.949694
89.494677 0.949049
89.494677 0.948405
89.494677 0.947761
89.494677 0.947119
89.494677 0.946477
89.494677 0.945836
89.494677 0.945196
89.494677 0.944557
89.528010 0.944257
89.544677 0.943957
89.544677 0.943320
89.544677 0.942684
89.544677 0.942049
89.544677 0.941414
89.567404 0.941117
89.567404 0.940484
89.567404 0.939852
89.567404 0.939221
89.567404 0.938591
89.567404 0.937961
89.567404 0.937332
89.567404 0.936705
89.567404 0.936078
89.567404 0.935452
89.567404 0.934826
89.567404 0.934202
89.567404 0.933578
89.567404 0.932955
89.567404 0.932333
89.567404 0.931712
89.567404 0.931092
89.593720 0.930805
89.593720 0.930186
89.593720 0.929568
89.593720 0.928951
89.593720 0.928334
89.593720 0.927719
89.593720 0.927104
89.593720 0.926490
89.593720 0.925877
89.593720 0.925265
89.593720 0.924653
89.593720 0.924042
89.593720 0.923432
89.593720 0.922823
89.629434 0.922544
89.629434 0.921937
89.629434 0.921330
89.629434 0.920724
89.629434 0.920118
89.629434 0.919514
89.629434 0.918910
89.629434 0.918307
89.629434 0.917705
89.629434 0.917104
89.629434 0.916503
89.629434 0.915903
89.629434 0.915304
89.629434 0.914706
89.657212 0.914435
89.657212 0.913838
89.657212 0.913242
89.657212 0.912647
89.657212 0.912052
89.657212 0.911458
89.707212 0.911191
89.748879 0.910923
89.748879 0.910331
89.748879 0.909740
89.748879 0.909150
89.748879 0.908560
89.748879 0.907971
89.748879 0.907383
89.748879 0.906796
89.748879 0.906210
89.748879 0.905624
89.748879 0.905039
89.748879 0.904454
89.748879 0.903871
89.748879 0.903288
89.748879 0.902706
89.748879 0.902125
89.748879 0.901544
89.748879 0.900965
89.748879 0.900386
89.748879 0.899807
89.748879 0.899230
89.748879 0.898653
89.748879 0.898077
89.748879 0.897502
89.748879 0.896927
89.748879 0.896353
89.748879 0.895780
89.748879 0.895208
89.748879 0.894636
89.748879 0.894065
89.748879 0.893495
89.748879 0.892925
89.748879 0.892357
89.748879 0.891789
89.768879 0.891539
89.768879 0.890973
89.768879 0.890407
89.768879 0.889841
89.768879 0.889277
89.768879 0.888713
89.768879 0.888150
89.768879 0.887587
89.768879 0.887025
89.768879 0.886464
89.768879 0.885904
89.768879 0.885344
89.768879 0.884785
89.768879 0.884227
89.768879 0.883670
89.768879 0.883113
89.768879 0.882557
89.768879 0.882001
89.768879 0.881447
89.768879 0.880893
89.800129 0.880653
89.800129 0.880100
89.800129 0.879548
89.800129 0.878997
89.800129 0.878446
89.800129 0.877896
89.800129 0.877347
89.800129 0.876798
89.800129 0.876250
89.800129 0.875703
89.800129 0.875156
89.800129 0.874610
89.800129 0.874065
89.800129 0.873520
89.800129 0.872976
89.800129 0.872433
89.800129 0.871891
89.800129 0.871349
89.800129 0.870807
89.800129 0.870267
89.800129 0.869727
89.800129 0.869188
89.800129 0.868649
89.800129 0.868111
89.800129 0.867574
89.800129 0.867038
89.800129 0.866502
89.800129 0.865967
89.800129 0.865432
89.800129 0.864898
89.800129 0.864365
89.800129 0.863832
89.800129 0.863300
89.800129 0.862769
89.800129 0.862239
89.800129 0.861709
89.800129 0.861179
89.800129 0.860651
89.800129 0.860123
89.800129 0.859595
89.800129 0.859069
89.800129 0.858543
89.800129 0.858017
89.800129 0.857492
89.800129 0.856968
89.800129 0.856445
89.800129 0.855922
89.800129 0.855400
89.800129 0.854878
89.800129 0.854357
89.800129 0.853837
89.800129 0.853317
89.800129 0.852798
89.800129 0.852280
89.800129 0.851762
89.800129 0.851245
89.800129 0.850728
89.800129 0.850212
89.800129 0.849697
89.800129 0.849182
89.800129 0.848668
89.800129 0.848155
89.800129 0.847642
89.800129 0.847130
89.800129 0.846618
89.820962 0.846409
89.820962 0.845899
89.820962 0.845389
89.820962 0.844880
89.820962 0.844371
89.859424 0.844164
89.859424 0.843656
89.859424 0.843149
89.859424 0.842643
89.859424 0.842137
89.859424 0.841632
89.859424 0.841127
89.859424 0.840623
89.859424 0.840120
89.859424 0.839617
89.859424 0.839115
89.859424 0.838613
89.859424 0.838112
89.859424 0.837612
89.859424 0.837112
89.859424 0.836613
89.859424 0.836114
89.859424 0.835616
89.859424 0.835119
89.859424 0.834622
89.859424 0.834126
89.859424 0.833630
89.859424 0.833135
89.859424 0.832641
89.859424 0.832147
89.859424 0.831654
89.859424 0.831161
89.859424 0.830669
89.859424 0.830178
89.859424 0.829687
89.859424 0.829196
89.859424 0.828706
89.859424 0.828217
89.859424 0.827729
89.859424 0.827241
89.859424 0.826753
89.859424 0.826266
89.859424 0.825780
89.859424 0.825294
89.859424 0.824809
89.859424 0.824324
89.859424 0.823840
89.859424 0.823357
89.859424 0.822874
89.859424 0.822392
89.859424 0.821910
89.859424 0.821429
89.859424 0.820948
89.859424 0.820468
89.859424 0.819988
89.859424 0.819509
89.859424 0.819031
89.859424 0.818553
89.892757 0.818367
89.892757 0.817890
89.892757 0.817414
89.892757 0.816938
89.892757 0.816463
89.892757 0.815988
89.892757 0.815514
89.892757 0.815041
89.892757 0.814568
89.892757 0.814095
89.892757 0.813623
89.892757 0.813152
89.892757 0.812681
89.892757 0.812211
89.892757 0.811741
89.892757 0.811272
89.892757 0.810803
89.892757 0.810335
89.892757 0.809867
89.892757 0.809400
89.892757 0.808934
89.892757 0.808468
89.892757 0.808002
89.892757 0.807537
89.892757 0.807073
89.892757 0.806609
89.892757 0.806146
89.892757 0.805683
89.892757 0.805221
89.892757 0.804759
89.892757 0.804298
89.892757 0.803837
89.892757 0.803377
89.892757 0.802918
89.892757 0.802459
89.892757 0.802000
89.892757 0.801542
89.892757 0.801084
89.892757 0.800627
89.892757 0.800171
89.892757 0.799715
89.892757 0.799260
89.892757 0.798805
89.892757 0.798350
89.892757 0.797897
89.892757 0.797443
89.892757 0.796990
89.892757 0.796538
89.892757 0.796086
89.892757 0.795635
89.892757 0.795184
89.892757 0.794734
89.892757 0.794284
89.892757 0.793835
89.892757 0.793386
89.892757 0.792938
89.892757 0.792490
89.892757 0.792043
89.892757 0.791596
89.892757 0.791150
89.892757 0.790704
89.892757 0.790259
89.892757 0.789814
89.931218 0.789651
89.931218 0.789207
89.931218 0.788764
89.931218 0.788321
89.931218 0.787879
89.931218 0.787437
89.931218 0.786996
89.931218 0.786555
89.931218 0.786114
89.931218 0.785674
89.931218 0.785235
89.931218 0.784796
89.931218 0.784358
89.931218 0.783920
89.931218 0.783482
89.931218 0.783045
89.931218 0.782609
89.931218 0.782173
89.931218 0.781737
89.931218 0.781302
89.931218 0.780868
89.931218 0.780434
89.931218 0.780000
89.931218 0.779567
89.931218 0.779134
89.931218 0.778702
89.931218 0.778271
89.931218 0.777839
89.931218 0.777409
89.931218 0.776978
89.931218 0.776549
89.951218 0.776396
89.951218 0.775967
89.951218 0.775538
89.951218 0.775110
89.951218 0.774683
89.951218 0.774256
89.951218 0.773829
89.951218 0.773403
89.951218 0.772977
89.951218 0.772552
89.951218 0.772128
89.951218 0.771703
89.951218 0.771280
89.951218 0.770856
89.951218 0.770433
89.951218 0.770011
89.951218 0.769589
89.951218 0.769168
89.951218 0.768747
89.951218 0.768326
89.951218 0.767906
89.951218 0.767486
89.951218 0.767067
89.951218 0.766648
89.951218 0.766230
89.951218 0.765812
89.951218 0.765395
89.951218 0.764978
89.951218 0.764562
89.951218 0.764146
89.951218 0.763730
89.951218 0.763315
89.951218 0.762901
89.982468 0.762758
89.982468 0.762344
89.982468 0.761931
89.982468 0.761518
89.982468 0.761105
89.982468 0.760693
89.982468 0.760281
89.982468 0.759870
89.982468 0.759459
89.982468 0.759049
89.982468 0.758639
89.982468 0.758230
89.982468 0.757821
89.982468 0.757412
89.982468 0.757004
89.982468 0.756597
89.982468 0.756189
89.982468 0.755783
89.982468 0.755376
89.982468 0.754970
89.982468 0.754565
89.982468 0.754160
89.982468 0.753755
89.982468 0.753351
89.982468 0.752947
89.982468 0.752544
89.982468 0.752141
89.982468 0.751739
89.982468 0.751337
89.982468 0.750935
90.006278 0.750801
90.006278 0.750400
90.006278 0.750000
90.006278 0.749600
90.006278 0.749200
90.006278 0.748801
90.006278 0.748403
90.006278 0.748004
90.006278 0.747606
90.006278 0.747209
90.006278 0.746812
90.006278 0.746415
90.006278 0.746019
90.006278 0.745623
90.006278 0.745228
90.006278 0.744833
90.006278 0.744439
90.006278 0.744044
90.006278 0.743651
90.006278 0.743258
90.006278 0.742865
90.006278 0.742472
90.006278 0.742080
90.006278 0.741689
90.006278 0.741297
90.006278 0.740907
90.006278 0.740516
90.006278 0.740126
90.006278 0.739737
90.006278 0.739348
90.006278 0.738959
90.006278 0.738571
90.006278 0.738183
90.006278 0.737795
90.006278 0.737408
90.006278 0.737021
90.006278 0.736635
90.006278 0.736249
90.006278 0.735864
90.006278 0.735479
90.006278 0.735094
90.006278 0.734710
90.006278 0.734326
90.006278 0.733943
90.006278 0.733559
90.006278 0.733177
90.006278 0.732795
90.006278 0.732413
90.006278 0.732031
90.006278 0.731650
90.006278 0.731270
90.006278 0.730889
90.006278 0.730509
90.006278 0.730130
90.006278 0.729751
90.031278 0.729632
90.031278 0.729253
90.031278 0.728875
90.031278 0.728497
90.031278 0.728120
90.031278 0.727743
90.031278 0.727367
90.031278 0.726991
90.031278 0.726615
90.031278 0.726240
90.031278 0.725865
90.031278 0.725490
90.047945 0.725374
90.047945 0.725000
90.047945 0.724626
90.047945 0.724253
90.047945 0.723881
90.047945 0.723508
90.047945 0.723136
90.047945 0.722765
90.077356 0.722650
90.077356 0.722279
90.077356 0.721909
90.077356 0.721538
90.077356 0.721169
90.077356 0.720799
90.077356 0.720430
90.077356 0.720061
90.077356 0.719693
90.077356 0.719325
90.077356 0.718958
90.077356 0.718590
90.077356 0.718224
90.077356 0.717857
90.077356 0.717491
90.077356 0.717125
90.077356 0.716760
90.077356 0.716395
90.077356 0.716031
90.077356 0.715666
90.077356 0.715302
90.077356 0.714939
90.077356 0.714576
90.077356 0.714213
90.106768 0.714105
90.106768 0.713742
90.106768 0.713381
90.106768 0.713019
90.106768 0.712658
90.106768 0.712298
90.106768 0.711937
90.106768 0.711577
90.106768 0.711218
90.106768 0.710859
90.106768 0.710500
90.106768 0.710141
90.106768 0.709783
90.106768 0.709425
90.106768 0.709068
90.106768 0.708711
90.106768 0.708354
90.106768 0.707998
90.106768 0.707642
90.148435 0.707538
90.148435 0.707182
90.148435 0.706827
90.148435 0.706473
90.148435 0.706118
90.184149 0.706015
90.184149 0.705661
90.184149 0.705308
90.184149 0.704955
90.184149 0.704602
90.200816 0.704500
90.200816 0.704148
90.200816 0.703796
90.200816 0.703445
90.200816 0.703094
90.250816 0.702993
90.250816 0.702642
90.280228 0.702541
90.280228 0.702191
90.280228 0.701842
90.280228 0.701493
90.280228 0.701144
90.280228 0.700795
90.280228 0.700447
90.280228 0.700099
90.280228 0.699752
90.280228 0.699405
90.318689 0.699306
90.318689 0.698959
90.318689 0.698613
90.318689 0.698267
90.318689 0.697922
90.318689 0.697577
90.318689 0.697232
90.318689 0.696887
90.348101 0.696790
90.348101 0.696446
90.348101 0.696103
90.348101 0.695759
90.348101 0.695416
90.348101 0.695074
90.348101 0.694732
90.348101 0.694390
90.348101 0.694048
90.348101 0.693707
90.348101 0.693366
90.348101 0.693026
90.348101 0.692685
90.367332 0.692591
90.367332 0.692251
90.367332 0.691912
90.367332 0.691573
90.367332 0.691234
90.367332 0.690896
90.367332 0.690558
90.367332 0.690220
90.367332 0.689883
90.367332 0.689546
90.367332 0.689209
90.367332 0.688873
90.367332 0.688537
90.367332 0.688201
90.367332 0.687865
90.367332 0.687530
90.367332 0.687196
90.367332 0.686861
90.367332 0.686527
90.367332 0.686193
90.367332 0.685860
90.367332 0.685527
90.367332 0.685194
90.367332 0.684862
90.367332 0.684530
90.367332 0.684198
90.367332 0.683866
90.367332 0.683535
90.367332 0.683204
90.367332 0.682874
90.367332 0.682544
90.367332 0.682214
90.367332 0.681884
90.367332 0.681555
90.367332 0.681226
90.367332 0.680897
90.367332 0.680569
90.367332 0.680241
90.367332 0.679913
90.367332 0.679586
90.367332 0.679259
90.367332 0.678932
90.367332 0.678606
90.367332 0.678280
90.367332 0.677954
90.367332 0.677628
90.367332 0.677303
90.367332 0.676978
90.367332 0.676654
90.367332 0.676330
90.367332 0.676006
90.367332 0.675682
90.367332 0.675359
90.367332 0.675036
90.367332 0.674713
90.367332 0.674391
90.367332 0.674069
90.367332 0.673747
90.367332 0.673426
90.367332 0.673104
90.367332 0.672784
90.367332 0.672463
90.367332 0.672143
90.367332 0.671823
90.367332 0.671503
90.367332 0.671184
90.367332 0.670865
90.367332 0.670546
90.367332 0.670228
90.367332 0.669910
90.367332 0.669592
90.367332 0.669275
90.367332 0.668957
90.367332 0.668640
90.367332 0.668324
90.367332 0.668008
90.367332 0.667692
90.367332 0.667376
90.367332 0.667060
90.367332 0.666745
90.367332 0.666431
90.367332 0.666116
90.367332 0.665802
90.367332 0.665488
90.367332 0.665174
90.367332 0.664861
90.367332 0.664548
90.367332 0.664235
90.367332 0.663923
90.367332 0.663611
90.367332 0.663299
90.367332 0.662987
90.393647 0.662911
90.393647 0.662600
90.393647 0.662289
90.393647 0.661978
90.393647 0.661668
90.393647 0.661358
90.393647 0.661049
90.393647 0.660739
90.393647 0.660430
90.393647 0.660122
90.393647 0.659813
90.393647 0.659505
90.393647 0.659197
90.393647 0.658889
90.421425 0.658815
90.421425 0.658508
90.421425 0.658201
90.421425 0.657895
90.421425 0.657588
90.421425 0.657282
90.421425 0.656977
90.421425 0.656671
90.421425 0.656366
90.421425 0.656061
90.421425 0.655757
90.421425 0.655452
90.421425 0.655148
90.421425 0.654845
90.421425 0.654541
90.421425 0.654238
90.421425 0.653935
90.421425 0.653633
90.421425 0.653330
90.421425 0.653028
90.421425 0.652726
90.421425 0.652425
90.421425 0.652124
90.459887 0.652054
90.459887 0.651753
90.459887 0.651452
90.459887 0.651152
90.459887 0.650852
90.459887 0.650552
90.459887 0.650253
90.459887 0.649954
90.459887 0.649655
90.459887 0.649357
90.459887 0.649058
90.498348 0.648990
90.498348 0.648692
90.498348 0.648394
90.498348 0.648097
90.498348 0.647800
90.498348 0.647503
90.498348 0.647207
90.498348 0.646911
90.498348 0.646615
90.498348 0.646319
90.498348 0.646024
90.498348 0.645729
90.498348 0.645434
90.498348 0.645139
90.498348 0.644845
90.498348 0.644551
90.498348 0.644257
90.498348 0.643964
90.498348 0.643670
90.498348 0.643377
90.498348 0.643085
90.498348 0.642792
90.498348 0.642500
90.498348 0.642208
90.498348 0.641916
90.498348 0.641625
90.498348 0.641334
90.498348 0.641043
90.498348 0.640752
90.498348 0.640462
90.498348 0.640172
90.498348 0.639882
90.498348 0.639593
90.498348 0.639303
90.498348 0.639014
90.498348 0.638726
90.498348 0.638437
90.498348 0.638149
90.498348 0.637861
90.498348 0.637573
90.498348 0.637286
90.498348 0.636999
90.498348 0.636712
90.498348 0.636425
90.529598 0.636364
90.529598 0.636077
90.529598 0.635791
90.529598 0.635506
90.529598 0.635220
90.529598 0.634935
90.529598 0.634650
90.529598 0.634365
90.529598 0.634081
90.529598 0.633797
90.529598 0.633513
90.529598 0.633229
90.529598 0.632945
90.529598 0.632662
90.529598 0.632379
90.529598 0.632097
90.529598 0.631814
90.529598 0.631532
90.529598 0.631250
90.529598 0.630968
90.529598 0.630687
90.529598 0.630406
90.529598 0.630125
90.529598 0.629844
90.529598 0.629564
90.529598 0.629283
90.529598 0.629004
90.529598 0.628724
90.529598 0.628444
90.529598 0.628165
90.529598 0.627886
90.529598 0.627608
90.529598 0.627329
90.529598 0.627051
90.529598 0.626773
90.529598 0.626495
90.529598 0.626218
90.529598 0.625941
90.529598 0.625664
90.529598 0.625387
90.529598 0.625111
90.529598 0.624834
90.529598 0.624558
90.529598 0.624283
90.529598 0.624007
90.529598 0.623732
90.529598 0.623457
90.529598 0.623182
90.529598 0.622907
90.529598 0.622633
90.529598 0.622359
90.529598 0.622085
90.529598 0.621812
90.529598 0.621538
90.529598 0.621265
90.529598 0.620993
90.529598 0.620720
90.529598 0.620448
90.529598 0.620175
90.529598 0.619904
90.529598 0.619632
90.529598 0.619360
90.529598 0.619089
90.529598 0.618818
90.529598 0.618548
90.529598 0.618277
90.529598 0.618007
90.529598 0.617737
90.529598 0.617467
90.529598 0.617198
90.529598 0.616928
90.529598 0.616659
90.529598 0.616391
90.529598 0.616122
90.529598 0.615854
90.529598 0.615586
90.529598 0.615318
90.529598 0.615050
90.529598 0.614783
90.529598 0.614515
90.529598 0.614248
90.529598 0.613982
90.529598 0.613715
90.529598 0.613449
90.529598 0.613183
90.529598 0.612917
90.529598 0.612652
90.529598 0.612386
90.529598 0.612121
90.529598 0.611856
90.529598 0.611592
90.529598 0.611327
90.529598 0.611063
90.529598 0.610799
90.529598 0.610535
90.529598 0.610272
90.529598 0.610009
90.529598 0.609746
90.529598 0.609483
90.529598 0.609220
90.529598 0.608958
90.529598 0.608696
90.529598 0.608434
90.529598 0.608172
90.529598 0.607911
90.529598 0.607649
90.529598 0.607388
90.529598 0.607128
90.529598 0.606867
90.529598 0.606607
90.529598 0.606346
90.529598 0.606087
90.529598 0.605827
90.529598 0.605567
90.529598 0.605308
90.529598 0.605049
90.529598 0.604790
90.529598 0.604532
90.529598 0.604274
90.529598 0.604015
90.529598 0.603757
90.529598 0.603500
90.529598 0.603242
90.529598 0.602985
90.529598 0.602728
90.529598 0.602471
90.529598 0.602215
90.529598 0.601958
90.529598 0.601702
90.529598 0.601446
90.529598 0.601190
90.529598 0.600935
90.529598 0.600680
90.529598 0.600425
90.529598 0.600170
90.529598 0.599915
90.529598 0.599661
90.529598 0.599407
90.529598 0.599153
90.529598 0.598899
90.529598 0.598645
90.529598 0.598392
90.529598 0.598139
90.529598 0.597886
90.529598 0.597633
90.529598 0.597381
90.529598 0.597128
90.529598 0.596876
90.529598 0.596624
90.529598 0.596373
90.529598 0.596121
90.529598 0.595870
90.529598 0.595619
90.529598 0.595368
90.529598 0.595118
90.529598 0.594867
90.529598 0.594617
90.529598 0.594367
90.529598 0.594118
90.529598 0.593868
90.529598 0.593619
90.529598 0.593370
90.529598 0.593121
90.529598 0.592872
90.559010 0.592833
90.559010 0.592585
90.559010 0.592337
90.559010 0.592089
90.559010 0.591841
90.559010 0.591593
90.559010 0.591346
90.559010 0.591099
90.559010 0.590852
90.559010 0.590605
90.559010 0.590359
90.559010 0.590113
90.559010 0.589867
90.559010 0.589621
90.559010 0.589375
90.559010 0.589130
90.559010 0.588884
90.559010 0.588639
90.559010 0.588394
90.559010 0.588150
90.559010 0.587905
90.559010 0.587661
90.559010 0.587417
90.559010 0.587173
90.559010 0.586929
90.559010 0.586686
90.559010 0.586443
90.559010 0.586200
90.559010 0.585957
90.559010 0.585714
90.559010 0.585472
90.559010 0.585230
90.559010 0.584988
90.559010 0.584746
90.559010 0.584504
90.559010 0.584263
90.559010 0.584021
90.559010 0.583780
90.559010 0.583540
90.559010 0.583299
90.559010 0.583059
90.559010 0.582818
90.559010 0.582578
90.559010 0.582338
90.559010 0.582099
90.559010 0.581859
90.559010 0.581620
90.559010 0.581381
90.559010 0.581142
90.559010 0.580903
90.586788 0.580870
90.586788 0.580632
90.586788 0.580394
90.618038 0.580361
90.618038 0.580123
90.618038 0.579885
90.618038 0.579648
90.618038 0.579411
90.618038 0.579173
90.618038 0.578937
90.618038 0.578700
90.618038 0.578463
90.618038 0.578227
90.618038 0.577991
90.618038 0.577755
90.618038 0.577519
90.618038 0.577284
90.618038 0.577049
90.618038 0.576813
90.618038 0.576578
90.618038 0.576344
90.618038 0.576109
90.618038 0.575875
90.618038 0.575641
90.618038 0.575407
90.618038 0.575173
90.618038 0.574939
90.618038 0.574706
90.618038 0.574472
90.618038 0.574239
90.618038 0.574006
90.618038 0.573774
90.618038 0.573541
90.618038 0.573309
90.618038 0.573077
90.618038 0.572845
90.618038 0.572613
90.618038 0.572382
90.618038 0.572150
90.618038 0.571919
90.618038 0.571688
90.618038 0.571457
90.618038 0.571227
90.618038 0.570996
90.618038 0.570766
90.618038 0.570536
90.618038 0.570306
90.618038 0.570077
90.618038 0.569847
90.618038 0.569618
90.618038 0.569389
90.618038 0.569160
90.618038 0.568931
90.618038 0.568702
90.618038 0.568474
90.618038 0.568246
90.618038 0.568018
90.618038 0.567790
90.618038 0.567562
90.618038 0.567335
90.618038 0.567107
90.618038 0.566880
90.618038 0.566653
90.618038 0.566427
90.618038 0.566200
90.618038 0.565974
90.618038 0.565747
90.696321 0.565921
90.696321 0.565695
90.696321 0.565469
90.696321 0.565243
90.696321 0.565018
90.696321 0.564793
90.696321 0.564568
90.696321 0.564343
90.696321 0.564118
90.696321 0.563893
90.696321 0.563669
90.696321 0.563445
90.696321 0.563221
90.696321 0.562997
90.696321 0.562773
90.696321 0.562550
90.696321 0.562326
90.696321 0.562103
90.696321 0.561880
90.696321 0.561657
90.696321 0.561435
90.696321 0.561212
90.696321 0.560990
90.696321 0.560768
90.696321 0.560546
90.696321 0.560324
90.696321 0.560103
90.696321 0.559881
90.696321 0.559660
90.696321 0.559439
90.737987 0.559416
90.737987 0.559195
90.737987 0.558974

==> input/data/archeologie_topicrank.csv <==
3.181771 44.500000
5.629150 39.500000
7.689212 36.000000
10.039769 35.125000
11.499000 32.400000
12.984286 30.750000
14.827059 30.428571
16.296185 29.562500
17.694112 28.722222
19.102094 28.050000


==> input/data/linguistique_kea_pp.csv <==
3.104466 26.500000
5.135094 21.500000
6.469365 18.500000
7.656714 16.625000
8.433410 14.800000
9.647304 14.083333
10.847990 13.571429
11.285742 12.437500
12.100629 11.833333
13.204999 10.636364


==> input/data/linguistique_topiccorank.csv <==
4.858819 41.500000
9.661480 41.750000
12.527467 35.833333
15.758800 34.125000
18.140444 31.400000
21.255558 30.500000
23.421653 28.785714
25.226077 27.125000
26.918969 25.833333
28.280086 24.450000
29.778297 23.500000
31.123120 22.666667
32.521773 21.884615
33.424388 20.892857
34.543075 20.133333
35.543959 19.468750
36.847446 19.029412
38.459461 18.777778

==> input/data/linguistique_topicrank.csv <==
3.066696 26.000000
5.519485 23.250000
7.160170 20.333333
8.660988 18.375000
9.682128 16.600000
10.532764 15.083333
11.345054 13.857143
11.891699 12.625000
12.467546 11.777778
13.129457 11.250000
13.509255 10.545455


==> input/data/sciences_de_l_information_kea_pp.csv <==
2.237428 19.000000
3.729699 16.750000
4.880756 15.333333
6.292556 14.750000
7.348853 13.500000
8.444213 11.142857
9.069248 10.500000
10.022325 10.222222
11.184704 8.666667
12.182164 7.566667


==> input/data/sciences_de_l_information_topiccorank.csv <==
3.552226 33.500000
6.654779 32.250000
8.754635 28.833333
11.292486 27.500000
12.742240 24.700000
14.371169 23.333333
15.575101 21.928571
17.117598 21.125000
18.269341 20.055556
19.598231 19.400000
20.645410 18.636364
22.101836 18.208333
23.182218 17.692308
24.066044 17.107143
25.304601 16.766667
26.255062 16.250000
27.141621 15.882353
27.891849 15.500000
28.600319 15.078947
29.188281 14.625000
29.793625 14.261905
30.445415 13.931818
30.533876 13.369565
31.418701 13.187500
32.034789 12.900000
32.480424 12.596154
32.765680 12.259259
33.436827 12.071429
33.873039 11.827586
34.228811 11.566667
34.505066 11.290323
34.771336 11.031250
35.059798 10.787879
35.343348 10.544118
35.730748 10.342857
36.251567 10.194444
36.652366 10.040541
36.958685 9.855263
37.286036 9.692308
37.559013 9.525000
37.998045 9.402439
38.343718 9.273810
38.549968 9.104651
38.943444 8.988636
39.518218 8.911111
39.807324 8.771739
39.988195 8.627660
40.219661 8.500000
40.645040 8.438776
40.961707 8.330000
41.385882 8.235294
41.832563 8.163462
41.915897 8.028302
41.915897 7.879630
42.119685 7.772727
42.248473 7.660714
42.592123 7.578947
42.884834 7.500000
43.091779 7.406780
43.435079 7.333333
43.737460 7.262295
44.081793 7.209677
44.398200 7.142857
44.495423 7.046875
44.689768 6.969231
44.926322 6.901515
45.197372 6.835821
45.360467 6.757353
45.528144 6.688406
45.684977 6.621429
46.083823 6.577465
46.181045 6.500000
46.358047 6.438356
46.639198 6.385135
46.764064 6.320000
47.027724 6.269737
47.101900 6.201299
47.258150 6.147436
47.433745 6.088608
47.610729 6.031250
47.910030 6.000000
48.256675 5.969512
48.547151 5.927711
48.547151 5.857143
48.743847 5.811765
48.782308 5.750000
48.912040 5.701149
49.069994 5.659091
49.111661 5.601124
49.244597 5.555556
49.393773 5.516484
49.439228 5.461957
49.800507 5.435484
49.800507 5.377660
50.087709 5.347368
50.262330 5.312500
50.586109 5.288660
50.764897 5.250000
50.862119 5.207071
51.082258 5.175000
51.202713 5.138614
51.357125 5.107843
51.357125 5.058252
51.661887 5.033654
51.834109 5.000000
51.935070 4.962264
52.066320 4.929907
52.244253 4.902778
52.356891 4.871560
52.356891 4.827273
52.462446 4.792793
52.559669 4.758929
52.629380 4.725664
52.958348 4.710526
53.063904 4.678261
53.151025 4.646552
53.268275 4.619658
53.389703 4.588983
53.490713 4.558824
53.625057 4.533333
53.788494 4.512397
53.921827 4.487705
54.065875 4.467480
54.104336 4.435484
54.235586 4.412000
54.373086 4.388889
54.478642 4.362205
54.543225 4.335937
54.668225 4.310078
54.768225 4.280769
54.768225 4.248092
54.945576 4.231061
55.008076 4.203008
55.195576 4.182836
55.237242 4.155556
55.334527 4.136029
55.384527 4.109489
55.444176 4.086957
55.619772 4.071942
55.845142 4.060714
55.999904 4.042553
55.999904 4.014085
56.091174 3.993007
56.091174 3.965278
56.207840 3.944828
56.346729 3.928082
56.396729 3.904762
56.478601 3.885135
56.620267 3.869128
56.620267 3.843333
56.661934 3.821192
56.717490 3.799342
56.859851 3.784314
56.859851 3.759740
56.931279 3.738710
57.106546 3.727564
57.186675 3.710191
57.266803 3.693038
57.394184 3.679245
57.519184 3.665625
57.720145 3.655280
57.745145 3.635802
58.111174 3.634969
58.202840 3.618902
58.308396 3.603030
58.433396 3.590361
58.475063 3.571856
58.683017 3.559524
58.784027 3.544379
58.903658 3.532353
58.936991 3.514620
59.203658 3.505814
59.311612 3.491329
59.418755 3.477011
59.418755 3.457143
59.514210 3.443182
59.514210 3.423729
59.681174 3.415730
59.681174 3.396648
59.767979 3.383333
59.767979 3.364641
59.856868 3.351648
59.965202 3.341530
60.010656 3.326087
60.010656 3.308108
60.010656 3.290323
60.052323 3.275401
60.097777 3.260638
60.269206 3.251323
60.350456 3.239474
60.383789 3.225131
60.433789 3.210937
60.567123 3.199482
60.567123 3.182990
60.723640 3.174359
60.845068 3.163265
60.845068 3.147208
60.928402 3.133838
61.031080 3.123116
61.165009 3.112500
61.260842 3.101990
61.339630 3.091584
61.439630 3.081281
61.561059 3.071078
61.738043 3.063415
61.826504 3.053398
61.932060 3.043478
62.070949 3.036058
62.070949 3.021531
62.112615 3.009524
62.227199 3.000000
62.348969 2.992925
62.382302 2.981221
62.382302 2.967290
62.463471 2.958140
62.499185 2.946759
62.593202 2.937788
62.747964 2.928899
62.797964 2.917808
62.984770 2.911364
63.139898 2.904977
63.189898 2.894144
63.231565 2.883408
63.231565 2.870536
63.267279 2.860000
63.267279 2.847345
63.267279 2.834802
63.422041 2.826754
63.463708 2.816594
63.505374 2.806522
63.638708 2.798701
63.718836 2.790948
63.793836 2.783262
63.856336 2.773504
64.058717 2.772340
64.058717 2.760593
64.058717 2.748945
64.058717 2.737395
64.058717 2.725941
64.138845 2.718750
64.172178 2.709544
64.227734 2.700413
64.290234 2.691358
64.323567 2.682377
64.359282 2.673469
64.409282 2.664634
64.409282 2.653846
64.409282 2.643145
64.444996 2.634538
64.444996 2.624000
64.593805 2.619522
64.822278 2.619048
64.889242 2.612648
64.972575 2.604331
64.972575 2.594118
64.972575 2.583984
65.028131 2.575875
65.028131 2.565891
65.167602 2.561776
65.167602 2.551923
65.234269 2.545977
65.234269 2.536260
65.234269 2.526616
65.296769 2.518939
65.296769 2.509434
65.296769 2.500000
65.352325 2.492509
65.352325 2.483209
65.397779 2.475836
65.505734 2.470370
65.722400 2.466790
65.758115 2.459559
65.791448 2.452381
65.909504 2.447080
65.909504 2.438182
65.909504 2.429348
65.992837 2.422383
65.992837 2.413669
65.992837 2.405018
66.064265 2.398214
66.064265 2.389680
66.247599 2.384752
66.297599 2.378092
66.347599 2.371479
66.347599 2.363158
66.347599 2.354895
66.347599 2.346690
66.347599 2.338542
66.418053 2.333910
66.518053 2.327586
66.619063 2.323024
66.619063 2.315068
66.619063 2.307167
66.732159 2.302721
66.807159 2.298305
66.845620 2.292230
66.845620 2.284512
66.887287 2.278523
66.887287 2.270903
66.887287 2.263333
66.916699 2.257475
66.988494 2.253311
66.988494 2.245875
67.013494 2.240132
67.013494 2.232787
67.013494 2.225490
67.156692 2.223127
67.156692 2.215909
67.156692 2.208738
67.156692 2.201613
67.247962 2.197749
67.247962 2.190705
67.331296 2.185304
67.386851 2.179936
67.418101 2.174603
67.473657 2.169304
67.536157 2.164038
67.536157 2.157233
67.536157 2.150470
67.536157 2.143750
67.567407 2.138629
67.603121 2.133540
67.603121 2.126935
67.736058 2.125000
67.736058 2.118462
67.807486 2.113497
67.807486 2.107034
67.807486 2.100610
67.807486 2.094225
67.807486 2.087879
67.840819 2.083082
67.840819 2.076807
67.890819 2.072072
67.890819 2.065868
67.936274 2.061194
68.043417 2.058036
68.043417 2.051929
68.043417 2.045858
68.043417 2.039823
68.043417 2.033824
68.123545 2.030792
68.179101 2.026316
68.179101 2.020408
68.214815 2.015988
68.214815 2.010145
68.315776 2.007225
68.442761 2.004323
68.555856 2.001437
68.555856 1.995702
68.594317 1.991429
68.594317 1.985755
68.644317 1.981534
68.682779 1.977337
68.732779 1.973164
68.955001 1.970423
68.955001 1.964888
68.955001 1.959384
69.017501 1.955307
69.048751 1.951253
69.048751 1.945833
69.090418 1.941828
69.090418 1.936464
69.090418 1.931129
69.123751 1.927198
69.169206 1.923288
69.240634 1.919399
69.279096 1.915531
69.308507 1.911685
69.308507 1.906504
69.308507 1.901351
69.381424 1.898922
69.431424 1.895161
69.496007 1.892761
69.534469 1.889037
69.565719 1.885333
69.611174 1.881649
69.744110 1.880637
69.825279 1.878307
69.922501 1.875989
69.985001 1.872368
69.985001 1.867454
70.020715 1.863874
70.020715 1.859008
70.020715 1.854167
70.020715 1.849351
70.020715 1.844560
70.062382 1.841085
70.062382 1.836340
70.124882 1.832905
70.174882 1.829487
70.174882 1.824808
70.174882 1.820153
70.174882 1.815522
70.174882 1.810914
70.210596 1.807595
70.210596 1.803030
70.243930 1.799748
70.243930 1.795226
70.243930 1.790727
70.243930 1.786250
70.393551 1.785536
70.393551 1.781095
70.393551 1.776675
70.476884 1.773515
70.476884 1.769136
70.515346 1.766010
70.570901 1.762899
70.570901 1.758578
70.570901 1.754279
70.626457 1.751220
70.626457 1.746959
70.626457 1.742718
70.709790 1.739709
70.759790 1.736715
70.759790 1.732530
70.815346 1.729567
71.002846 1.727818
71.044512 1.724880
71.178441 1.723150
71.178441 1.719048
71.178441 1.714964
71.273896 1.713270
71.329451 1.710402
71.329451 1.706368
71.329451 1.702353
71.412784 1.699531
71.529668 1.697892
71.529668 1.693925
71.529668 1.689977
71.568129 1.687209
71.568129 1.683295
71.618129 1.680556
71.618129 1.676674
71.618129 1.672811
71.618129 1.668966
71.663584 1.666284
71.663584 1.662471
71.705250 1.659817
71.705250 1.656036
71.755250 1.653409
71.755250 1.649660
71.810806 1.647059
71.810806 1.643341
71.810806 1.639640
71.810806 1.635955
71.846520 1.633408
71.846520 1.629754
71.846520 1.626116
71.938187 1.624722
71.938187 1.621111
72.009982 1.619734
72.081410 1.617257
72.081410 1.613687
72.081410 1.610132
72.081410 1.606593
72.136966 1.604167
72.136966 1.600656
72.136966 1.597162
72.244109 1.595861
72.244109 1.592391
72.244109 1.588937
72.244109 1.585498
72.244109 1.582073
72.244109 1.578664
72.244109 1.575269
72.315537 1.572961
72.315537 1.569593
72.360992 1.567308
72.360992 1.563966
72.406446 1.561702
72.406446 1.558386
72.501901 1.557203
72.501901 1.553911
72.501901 1.550633
72.557456 1.548421
72.557456 1.545168
72.613012 1.542977
72.698726 1.541841
72.698726 1.538622
72.698726 1.535417
72.732060 1.533264
72.773726 1.531120
72.773726 1.527950
72.886822 1.526860
72.928488 1.524742
72.928488 1.521605
72.928488 1.518480
72.928488 1.515369
72.928488 1.512270
72.928488 1.509184
72.928488 1.506110
72.928488 1.503049
72.999917 1.501014
72.999917 1.497976
73.055472 1.495960
73.055472 1.492944
73.055472 1.489940
73.055472 1.486948
73.055472 1.483968
73.055472 1.481000
73.105472 1.479042
73.105472 1.476096
73.105472 1.473161
73.105472 1.470238
73.105472 1.467327
73.161028 1.465415
73.161028 1.462525
73.161028 1.459646
73.161028 1.456778
73.161028 1.453922
73.161028 1.451076
73.161028 1.448242
73.186028 1.446394
73.186028 1.443580
73.219361 1.441748
73.219361 1.438953
73.219361 1.436170
73.252695 1.434363
73.252695 1.431599
73.252695 1.428846
73.252695 1.426104
73.252695 1.423372
73.252695 1.420650
73.252695 1.417939
73.252695 1.415238
73.252695 1.412548
73.286028 1.410816
73.336028 1.409091
73.336028 1.406427
73.336028 1.403774
73.391583 1.402072
73.422833 1.400376
73.422833 1.397749
73.472833 1.396067
73.472833 1.393458
73.544262 1.391791
73.544262 1.389199
73.573674 1.387546
73.573674 1.384972
73.573674 1.382407
73.573674 1.379852
73.573674 1.377306
73.615340 1.375691
73.644752 1.374081
73.644752 1.371560
73.728086 1.369963
73.763800 1.368373
73.763800 1.365876
73.763800 1.363388
73.832847 1.362727
73.832847 1.360254
73.832847 1.357790
73.832847 1.355335
73.832847 1.352888
73.882847 1.351351
73.882847 1.348921
73.882847 1.346499
73.882847 1.344086
73.882847 1.341682
73.882847 1.339286
73.882847 1.336898
73.882847 1.334520
73.882847 1.332149
73.882847 1.329787
73.914097 1.328319
73.914097 1.325972
73.914097 1.323633
73.949812 1.322183
73.949812 1.319859
73.949812 1.317544
73.949812 1.315236
73.949812 1.312937
74.064395 1.313264
74.064395 1.310976
74.119951 1.309565
74.119951 1.307292
74.169951 1.305893
74.169951 1.303633
74.169951 1.301382
74.169951 1.299138
74.169951 1.296902
74.169951 1.294674
74.225506 1.293310
74.225506 1.291096
74.270961 1.289744
74.270961 1.287543
74.270961 1.285349
74.270961 1.283163
74.270961 1.280985
74.304294 1.279661
74.304294 1.277496
74.304294 1.275338
74.349749 1.274030
74.349749 1.271886
74.349749 1.269748
74.349749 1.267617
74.391415 1.266332
74.391415 1.264214
74.391415 1.262104
74.391415 1.260000
74.391415 1.257903
74.391415 1.255814
74.391415 1.253731
74.391415 1.251656
74.436870 1.250413
74.436870 1.248350
74.436870 1.246293
74.436870 1.244243
74.436870 1.242200
74.436870 1.240164
74.436870 1.238134
74.645203 1.238562
74.683665 1.237357
74.683665 1.235342
74.725331 1.234146
74.780887 1.232955
74.780887 1.230956
74.819348 1.229773
74.819348 1.227787
74.890777 1.226613
74.890777 1.224638
74.890777 1.222669
74.890777 1.220706
74.890777 1.218750
74.890777 1.216800
74.890777 1.214856
74.953277 1.213716
75.008833 1.212580
75.008833 1.210652
75.008833 1.208730
75.008833 1.206815
75.008833 1.204905
75.008833 1.203002
75.080261 1.201893
75.080261 1.200000
75.080261 1.198113
75.080261 1.196232
75.080261 1.194357
75.080261 1.192488
75.105261 1.191406
75.105261 1.189548
75.105261 1.187695
75.105261 1.185848
75.136511 1.184783
75.136511 1.182946
75.136511 1.181115
75.136511 1.179289
75.192067 1.178241
75.192067 1.176425
75.192067 1.174615
75.192067 1.172811
75.192067 1.171012
75.192067 1.169219
75.192067 1.167431
75.192067 1.165649
75.254567 1.164634
75.310122 1.163623
75.310122 1.161854
75.310122 1.160091
75.310122 1.158333
75.310122 1.156581
75.310122 1.154834
75.310122 1.153092
75.310122 1.151355
75.310122 1.149624
75.310122 1.147898
75.310122 1.146177
75.310122 1.144461
75.310122 1.142750
75.310122 1.141045
75.310122 1.139344
75.310122 1.137649
75.310122 1.135958
75.351789 1.135015
75.393456 1.134074
75.393456 1.132396
75.393456 1.130724
75.393456 1.129056
75.393456 1.127393
75.393456 1.125735
75.443456 1.124816
75.443456 1.123167
75.443456 1.121523
75.443456 1.119883
75.443456 1.118248
75.443456 1.116618
75.443456 1.114993
75.443456 1.113372
75.443456 1.111756
75.443456 1.110145
75.443456 1.108538
75.469771 1.107659
75.469771 1.106061
75.469771 1.104467
75.469771 1.102878
75.519771 1.102011
75.551021 1.101148
75.606577 1.100287
75.642291 1.099428
75.642291 1.097857
75.687746 1.097004
75.687746 1.095442
75.687746 1.093883
75.687746 1.092330
75.726207 1.091489
75.726207 1.089943
75.767874 1.089109
75.767874 1.087571
75.767874 1.086037
75.813329 1.085211
75.813329 1.083685
75.868884 1.082865
75.904598 1.082048
75.904598 1.080532
75.904598 1.079021
75.904598 1.077514
75.904598 1.076011
75.950053 1.075209
75.950053 1.073713
75.950053 1.072222
75.950053 1.070735
75.983386 1.069945
75.983386 1.068465
75.983386 1.066989
75.983386 1.065517
75.983386 1.064050
75.983386 1.062586
75.983386 1.061126
75.983386 1.059671
75.983386 1.058219
75.983386 1.056772
75.983386 1.055328
75.983386 1.053888
75.983386 1.052452
75.983386 1.051020
75.983386 1.049592
76.066720 1.048847
76.066720 1.047425
76.066720 1.046008
76.066720 1.044595
76.066720 1.043185
76.066720 1.041779
76.066720 1.040377
76.066720 1.038978
76.066720 1.037584
76.066720 1.036193
76.066720 1.034806
76.066720 1.033422
76.066720 1.032043
76.066720 1.030667
76.066720 1.029294
76.150053 1.028590
76.150053 1.027224
76.217017 1.027188
76.217017 1.025828
76.217017 1.024471
76.217017 1.023118
76.217017 1.021768
76.217017 1.020422
76.252731 1.019737
76.252731 1.018397
76.252731 1.017060
76.252731 1.015727
76.315231 1.015052
76.315231 1.013725
76.315231 1.012402
76.353693 1.011734
76.353693 1.010417
76.409249 1.009753
76.440499 1.009091
76.440499 1.007782
76.485953 1.007124
76.485953 1.005821
76.485953 1.004522
76.485953 1.003226
76.485953 1.001933
76.485953 1.000644
76.485953 0.999357
76.485953 0.998074
76.485953 0.996795
76.485953 0.995519
76.485953 0.994246
76.485953 0.992976
76.485953 0.991709
76.485953 0.990446
76.485953 0.989186
76.485953 0.987929
76.485953 0.986675
76.485953 0.985425
76.531408 0.984810
76.531408 0.983565
76.531408 0.982323
76.531408 0.981084
76.567122 0.980479
76.567122 0.979245
76.567122 0.978015
76.567122 0.976788
76.567122 0.975564
76.567122 0.974343
76.675076 0.974375
76.675076 0.973159
76.675076 0.971945
76.675076 0.970735
76.675076 0.969527
76.675076 0.968323
76.675076 0.967122
76.675076 0.965923
76.675076 0.964728
76.675076 0.963535
76.675076 0.962346
76.675076 0.961159
76.675076 0.959975
76.675076 0.958795
76.675076 0.957617
76.675076 0.956442
76.675076 0.955270
76.675076 0.954100
76.675076 0.952934
76.675076 0.951770
76.675076 0.950610
76.675076 0.949452
76.716743 0.948905
76.716743 0.947752
76.716743 0.946602
76.716743 0.945455
76.716743 0.944310
76.716743 0.943168
76.716743 0.942029
76.716743 0.940893
76.716743 0.939759
76.772299 0.939230
76.772299 0.938101
76.772299 0.936975
76.772299 0.935851
76.772299 0.934731
76.772299 0.933612
76.772299 0.932497
76.772299 0.931384
76.772299 0.930274
76.817753 0.929762
76.817753 0.928656
76.817753 0.927553
76.817753 0.926453
76.817753 0.925355
76.913208 0.925444
76.948922 0.924941
76.987384 0.924439
76.987384 0.923349
76.987384 0.922261
76.987384 0.921176
76.987384 0.920094
76.987384 0.919014
77.049884 0.918523
77.049884 0.917447
77.049884 0.916374
77.049884 0.915304
77.049884 0.914236
77.049884 0.913170
77.049884 0.912107
77.049884 0.911047
77.049884 0.909988
77.049884 0.908933
77.049884 0.907879
77.049884 0.906829
77.049884 0.905780
77.049884 0.904734
77.049884 0.903691
77.049884 0.902650
77.049884 0.901611
77.049884 0.900575
77.049884 0.899541
77.085598 0.899083
77.085598 0.898053
77.085598 0.897025
77.085598 0.896000
77.085598 0.894977
77.085598 0.893957
77.085598 0.892938
77.085598 0.891923
77.085598 0.890909
77.085598 0.889898
77.085598 0.888889
77.121312 0.888448
77.121312 0.887443
77.192741 0.887006
77.238195 0.886569
77.238195 0.885569
77.238195 0.884572
77.238195 0.883577
77.238195 0.882584
77.238195 0.881594
77.238195 0.880605
77.238195 0.879619
77.238195 0.878635
77.283650 0.878212
77.283650 0.877232
77.283650 0.876254
77.283650 0.875278
77.283650 0.874305
77.283650 0.873333
77.283650 0.872364
77.322111 0.871951
77.322111 0.870986
77.322111 0.870022
77.322111 0.869061
77.322111 0.868102
77.322111 0.867144
77.322111 0.866189
77.363778 0.865787
77.363778 0.864835
77.363778 0.863886
77.363778 0.862939
77.363778 0.861993
77.363778 0.861050
77.363778 0.860109
77.363778 0.859170
77.363778 0.858233
77.363778 0.857298
77.363778 0.856366
77.419334 0.855978
77.419334 0.855049
77.419334 0.854121
77.419334 0.853196
77.419334 0.852273
77.419334 0.851351
77.419334 0.850432
77.419334 0.849515
77.419334 0.848599
77.419334 0.847686
77.419334 0.846774
77.419334 0.845865
77.419334 0.844957
77.419334 0.844051
77.419334 0.843148
77.419334 0.842246
77.419334 0.841346
77.419334 0.840448
77.419334 0.839552
77.419334 0.838658
77.419334 0.837766
77.419334 0.836876
77.419334 0.835987
77.419334 0.835101
77.419334 0.834216
77.419334 0.833333
77.419334 0.832452
77.419334 0.831573
77.419334 0.830696
77.419334 0.829821
77.419334 0.828947
77.419334 0.828076
77.419334 0.827206
77.419334 0.826338
77.419334 0.825472
77.419334 0.824607
77.419334 0.823745
77.419334 0.822884
77.419334 0.822025
77.419334 0.821168
77.419334 0.820313
77.419334 0.819459
77.419334 0.818607
77.530445 0.818795
77.586000 0.818465
77.586000 0.817617
77.586000 0.816770
77.648500 0.816443
77.648500 0.815599
77.648500 0.814757
77.648500 0.813918
77.648500 0.813079
77.648500 0.812243
77.648500 0.811408
77.648500 0.810575
77.648500 0.809744
77.648500 0.808914
77.648500 0.808086
77.648500 0.807260
77.648500 0.806435
77.648500 0.805612
77.648500 0.804791
77.648500 0.803971
77.648500 0.803154
77.648500 0.802337
77.648500 0.801523
77.648500 0.800710
77.648500 0.799899
77.648500 0.799089
77.648500 0.798281
77.731834 0.797980
77.731834 0.797175
77.731834 0.796371
77.731834 0.795569
77.731834 0.794769
77.731834 0.793970
77.781834 0.793675
77.781834 0.792879
77.781834 0.792084
77.781834 0.791291
77.827288 0.791000
77.827288 0.790210
77.827288 0.789421
77.827288 0.788634
77.827288 0.787849
77.827288 0.787065
77.827288 0.786282
77.827288 0.785501
77.827288 0.784722
77.827288 0.783944
77.877288 0.783663
77.927288 0.783383
77.927288 0.782609
77.927288 0.781836
77.927288 0.781065
77.927288 0.780296
77.927288 0.779528
77.927288 0.778761
77.927288 0.777996
77.927288 0.777233
77.927288 0.776471
77.927288 0.775710
77.927288 0.774951
77.927288 0.774194
77.927288 0.773438
77.927288 0.772683
77.968955 0.772417
77.968955 0.771665
77.968955 0.770914
77.968955 0.770165
78.024510 0.769903
78.024510 0.769156
78.024510 0.768411
78.024510 0.767667
78.149510 0.767408
78.149510 0.766667
78.191177 0.766409
78.191177 0.765670
78.191177 0.764933
78.191177 0.764196
78.191177 0.763462
78.191177 0.762728
78.241177 0.762476
78.241177 0.761745
78.241177 0.761015
78.241177 0.760287
78.241177 0.759560
78.241177 0.758835
78.241177 0.758111
78.241177 0.757388
78.241177 0.756667
78.241177 0.755947
78.241177 0.755228
78.274510 0.754986
78.274510 0.754269
78.274510 0.753555
78.274510 0.752841
78.274510 0.752129
78.274510 0.751418
78.274510 0.750708
78.274510 0.750000
78.274510 0.749293
78.274510 0.748588
78.274510 0.747883
78.274510 0.747180
78.274510 0.746479
78.274510 0.745779
78.274510 0.745080
78.274510 0.744382
78.274510 0.743686
78.274510 0.742991
78.274510 0.742297
78.274510 0.741604
78.274510 0.740913
78.274510 0.740223
78.274510 0.739535
78.274510 0.738848
78.303922 0.738626
78.303922 0.737941
78.303922 0.737257
78.303922 0.736574
78.303922 0.735893
78.303922 0.735213
78.303922 0.734534
78.303922 0.733856
78.303922 0.733180
78.303922 0.732505
78.303922 0.731831
78.349377 0.731618
78.349377 0.730946
78.349377 0.730275
78.454932 0.730522
78.454932 0.729853
78.454932 0.729186
78.454932 0.728519
78.454932 0.727854
78.454932 0.727190
78.454932 0.726527
78.454932 0.725865
78.496599 0.725660
78.527849 0.725455
78.527849 0.724796
78.569516 0.724592
78.569516 0.723935
78.569516 0.723279
78.569516 0.722624
78.569516 0.721971
78.569516 0.721319
78.569516 0.720668
78.569516 0.720018
78.569516 0.719369
78.569516 0.718722
78.569516 0.718076
78.619516 0.717880
78.619516 0.717235
78.619516 0.716592
78.619516 0.715950
78.690944 0.715756
78.690944 0.715116
78.690944 0.714477
78.690944 0.713839
78.690944 0.713202
78.690944 0.712567
78.724277 0.712378
78.724277 0.711744
78.724277 0.711111
78.724277 0.710480
78.724277 0.709849
78.724277 0.709220
78.724277 0.708592
78.849277 0.708407
78.890944 0.708223
78.890944 0.707597
78.890944 0.706973
78.890944 0.706349
78.890944 0.705727
78.890944 0.705106
78.974277 0.704925
78.974277 0.704306
78.974277 0.703687
79.005527 0.703509
79.036777 0.703330
79.036777 0.702715
79.036777 0.702100
79.036777 0.701486
79.066189 0.701310
79.066189 0.700698
79.066189 0.700087
79.066189 0.699477
79.066189 0.698869
79.066189 0.698261
79.066189 0.697654
79.066189 0.697049
79.066189 0.696444
79.066189 0.695841
79.107856 0.695671
79.132856 0.695502
79.132856 0.694901
79.132856 0.694301
79.132856 0.693701
79.182856 0.693534
79.224523 0.693368
79.224523 0.692771
79.224523 0.692175
79.224523 0.691581
79.224523 0.690987
79.224523 0.690395
79.266189 0.690231
79.266189 0.689640
79.266189 0.689050
79.266189 0.688462
79.321745 0.688301
79.321745 0.687713
79.321745 0.687127
79.321745 0.686542
79.321745 0.685957
79.321745 0.685374
79.321745 0.684792
79.321745 0.684211
79.321745 0.683630
79.351157 0.683475
79.351157 0.682896
79.351157 0.682318

==> input/data/sciences_de_l_information_topicrank.csv <==
2.841889 25.500000
4.444679 21.000000
6.280658 20.000000
8.038711 19.000000
9.042112 17.000000
10.141510 15.916667
11.119722 15.071429
11.546959 13.750000
12.370377 13.111111
12.838054 12.150000
13.320594 11.409091
13.548372 10.666667
